Actor-Critic Algorithms for Learning Nash Equilibria in N-player General-Sum Games

We consider the problem of finding stationary Nash equilibria (NE) in a finite discounted general-sum stochastic game. We first generalize a non-linear optimization problem from Filar and Vrieze [2004] to a $N$-player setting and break down this problem into simpler sub-problems that ensure there is no Bellman error for a given state and an agent. We then provide a characterization of solution points of these sub-problems that correspond to Nash equilibria of the underlying game and for this purpose, we derive a set of necessary and sufficient SG-SP (Stochastic Game - Sub-Problem) conditions. Using these conditions, we develop two actor-critic algorithms: OFF-SGSP (model-based) and ON-SGSP (model-free). Both algorithms use a critic that estimates the value function for a fixed policy and an actor that performs descent in the policy space using a descent direction that avoids local minima. We establish that both algorithms converge, in self-play, to the equilibria of a certain ordinary differential equation (ODE), whose stable limit points coincide with stationary NE of the underlying general-sum stochastic game. On a single state non-generic game (see Hart and Mas-Colell [2005]) as well as on a synthetic two-player game setup with $810,000$ states, we establish that ON-SGSP consistently outperforms NashQ ([Hu and Wellman, 2003] and FFQ [Littman, 2001] algorithms.

==> plots/ffq-stg-30x30-subsampled.txt <==
99 0.0532167
199 0.0750816
299 0.100915
399 0.148569
499 0.23209
599 0.264895
699 0.292324
799 0.313713
899 0.334068
999 0.368166
1099 0.388897
1199 0.421118
1299 0.433964
1399 0.459645
1499 0.494023
1599 0.519222
1699 0.541914
1799 0.562573
1899 0.585811
1999 0.661432
2099 0.698751
2199 0.723537
2299 0.738429
2399 0.78096
2499 0.852771
2599 0.895662
2699 0.954992
2799 1.01463
2899 1.03671
2999 1.08583
3099 1.10087
3199 1.13914
3299 1.16689
3399 1.18068
3499 1.22498
3599 1.3029
3699 1.38779
3799 1.43663
3899 1.46432
3999 1.49532
4099 1.51678
4199 1.57375
4299 1.64671
4399 1.76417
4499 1.83654
4599 1.94817
4699 2.04395
4799 2.05679
4899 2.06929
4999 2.08699
5099 2.10618
5199 2.18952
5299 2.2534
5399 2.29231
5499 2.29297
5599 2.31329
5699 2.31506
5799 2.318
5899 2.37181
5999 2.41289
6099 2.43956
6199 2.47724
6299 2.51525
6399 2.62159
6499 2.65787
6599 2.66681
6699 2.68094
6799 2.68886
6899 2.71304
6999 2.71391
7099 2.78459
7199 2.90188
7299 2.96961
7399 2.9997
7499 3.05798
7599 3.16422
7699 3.30748
7799 3.34156
7899 3.42322
7999 3.49088
8099 3.49896
8199 3.62143
8299 3.6683
8399 3.70657
8499 3.75857
8599 3.78087
8699 3.76263
8799 3.7873
8899 3.78375
8999 3.82719
9099 3.84521
9199 3.87539
9299 3.87978
9399 3.91859
9499 3.98145
9599 3.96849
9699 3.96037
9799 3.97731
9899 4.01542
9999 4.06608
19999 8.26008
29999 10.4486
39999 11.4327
49999 11.7834
99999 14.4057
149999 14.5765
199999 14.199
249999 13.4701
299999 14.6676
349999 16.7312
399999 14.2784
449999 14.4855
499999 13.8634
549999 13.9732
599999 13.8466
649999 14.9708
699999 13.3319
749999 15.6442
799999 14.6289
849999 16.7566
899999 12.4962
949999 15.5181
999999 16.4988
1049999 13.44
1099999 15.3469
1149999 14.1017
1199999 16.1578
1249999 14.5986
1299999 15.5047
1349999 15.2204
1399999 14.4981
1449999 12.8354
1499999 13.8741
1549999 14.5293
1599999 14.2619
1649999 13.905
1699999 13.3204
1749999 14.3263
1799999 14.8346
1849999 16.4408
1899999 15.4132
1949999 13.9806
1999999 14.2174
2049999 14.5474
2099999 13.7957
2149999 14.4845
2199999 14.2607
2249999 16.4106
2299999 14.9126
2349999 14.3368
2399999 12.6966
2449999 14.7447
2499999 16.6996
2549999 12.8412
2599999 14.7171
2649999 15.1116
2699999 14.9566
2749999 14.4115
2799999 16.5238
2849999 12.9058
2899999 15.511
2949999 13.7542
2999999 15.1689
3049999 14.7867
3099999 14.2237
3149999 13.2077
3199999 14.2945
3249999 16.0316
3299999 15.5521
3349999 14.5956
3399999 16.0026
3449999 13.6713
3499999 13.4517
3549999 13.1819
3599999 13.8896
49999 14.0433
99999 13.7991
149999 13.0418
199999 14.0141
249999 13.5535
299999 14.3571
349999 16.0274
399999 13.4032
449999 15.9239
499999 12.182
549999 15.8499
599999 13.1239
649999 15.9684
699999 14.4236
749999 14.9988
799999 17.3208
849999 16.6403
899999 14.8109
949999 12.2659
999999 12.926
1049999 12.2003
1099999 15.2142
1149999 14.6972
1199999 14.6803
1249999 15.0693
1299999 14.8694
1349999 16.2889
1399999 14.1975
1449999 14.335
1499999 17.327
1549999 15.7666
1599999 16.3312
1649999 15.8136
1699999 15.1653
1749999 13.3049
1799999 14.4805
1849999 12.6502
1899999 16.9583
1949999 15.4744
1999999 14.288
2049999 14.5758
2099999 15.4074
2149999 14.199
2199999 14.6119
2249999 15.0296
2299999 13.7807
2349999 13.9594
2399999 12.8849
2449999 14.1123
2499999 15.9939
2549999 15.532
2599999 16.1787
2649999 15.4886
2699999 15.4489
2749999 15.6109
2799999 15.2745
2849999 13.8487
2899999 15.2209
2949999 14.9543
2999999 14.1438
3049999 14.8107
3099999 16.027
3149999 15.0415
3199999 15.7417
3249999 16.0982
3299999 15.9281
3349999 14.626
3399999 14.1942
3449999 13.1598
3499999 16.1095
3549999 13.3935
3599999 16.2683
3649999 15.6489
3699999 13.5798
3749999 14.7593
3799999 16.4019
3849999 14.3098
3899999 13.9298
3949999 15.7479
3999999 17.2492
4049999 15.8692
4099999 18.95
4149999 15.1032
4199999 16.3182
4249999 18.1415
4299999 13.135
4349999 15.517
4399999 15.0245
4449999 15.745
4499999 15.0284
4549999 14.8845
4599999 15.0294
4649999 17.3281
4699999 14.5626
4749999 12.635
4799999 14.3291
4849999 13.7089
4899999 15.4829
4949999 15.1073
4999999 12.9549
5049999 14.1457
5099999 16.1801
5149999 16.6268
5199999 15.3776
5249999 16.8997
5299999 14.1305
5349999 13.7884
5399999 16.2737
5449999 15.3862
5499999 14.4576
5549999 13.1566
5599999 13.2308
5649999 14.8099
5699999 17.4609
5749999 15.8328
5799999 14.805
5849999 13.8413
5899999 13.9228
5949999 15.0515
5999999 13.5585
6049999 15.8484
6099999 13.9575
6149999 16.4548
6199999 15.4978
6249999 14.6348
6299999 14.8653
6349999 15.3547
6399999 14.4081
6449999 16.1805
6499999 13.5385
6549999 14.4156
6599999 14.7649
6649999 15.2954
6699999 15.2183
6749999 17.3656
6799999 15.8775
6849999 16.3027
6899999 15.4817
6949999 15.6899
6999999 12.6893
7049999 12.6277
7099999 14.2829
7149999 14.9213
7199999 14.9869
7249999 13.1617
7299999 15.004
7349999 14.697
7399999 17.1078
7449999 12.8619
7499999 15.9428
7549999 13.5496
7599999 14.8638
7649999 15.3912
7699999 14.1435
7749999 14.743
7799999 13.5294
7849999 15.6526
7899999 14.593
7949999 16.9472
7999999 14.2188
8049999 16.9106
8099999 12.1701
8149999 13.8526
8199999 14.1317
8249999 14.2419
8299999 13.618
8349999 14.9387
8399999 15.2379
8449999 15.3225
8499999 16.6992
8549999 13.9897
8599999 13.9661
8649999 13.6321
8699999 16.1834
8749999 13.0691
8799999 13.8018
8849999 16.8783
8899999 15.7482
8949999 14.4356
8999999 15.1032
9049999 17.1845
9099999 14.0537
9149999 12.4133
9199999 11.6611
9249999 14.8706
9299999 15.4128
9349999 13.7001
9399999 14.4381
9449999 15.8276
9499999 16.8099
9549999 14.8188
9599999 14.5589
9649999 14.6387
9699999 15.6345
9749999 15.2909
9799999 12.9523
9849999 13.9472
9899999 15.186
9949999 14.6343
9999999 15.2881
10049999 14.7828
10099999 12.7092
10149999 15.8155
10199999 13.5235
10249999 15.0925
10299999 14.1497
10349999 12.7439
10399999 15.2602
10449999 16.9979
10499999 13.2491
10549999 13.8022
10599999 16.8485
10649999 14.1197
10699999 13.4852
10749999 13.6429
10799999 15.9118
10849999 15.5429
10899999 16.2045
10949999 13.9168
10999999 16.7622
11049999 14.3864
11099999 15.4125
11149999 15.8779
11199999 15.9458
11249999 14.2276
11299999 14.4978
11349999 12.6697
11399999 13.8275
11449999 13.2218
11499999 14.8612
11549999 12.6314
11599999 13.4204
11649999 14.7746
11699999 15.0055
11749999 16.9271
11799999 16.0845
11849999 14.3659
11899999 13.4372
11949999 14.872
11999999 15.2996
12049999 14.8763
12099999 14.353
12149999 12.5458
12199999 14.9056
12249999 15.0055
12299999 17.1004
12349999 15.8869
12399999 16.7077
12449999 14.5136
12499999 15.448
12549999 15.4241
12599999 15.5602
12649999 15.5334
12699999 14.8392
12749999 13.4743
12799999 12.2833
12849999 14.7708
12899999 15.2806
12949999 16.8654
12999999 13.5476
13049999 16.4866
13099999 13.2258
13149999 17.1996
13199999 15.4274
13249999 16.3873
13299999 13.3292
13349999 14.5527
13399999 13.5079
13449999 13.1866
13499999 12.9017
13549999 12.482
13599999 13.5173
13649999 14.8455
13699999 14.2526
13749999 16.6732
13799999 16.0021
13849999 17.5695
13899999 12.6544
13949999 15.0824
13999999 13.3327
14049999 16.3708
14099999 18.1524
14149999 17.1561
14199999 13.4028
14249999 12.8421
14299999 14.6184
14349999 15.5596
14399999 14.6823
14449999 14.8491
14499999 14.3956
14549999 13.692
14599999 16.0891
14649999 14.1137
14699999 12.8093
14749999 13.3803
14799999 13.2834
14849999 15.7897
14899999 15.1432
14949999 13.0911
14999999 15.2185
15049999 14.3012
15099999 16.9694
15149999 15.1102
15199999 13.3097
15249999 15.0846
15299999 14.9451
15349999 14.5739
15399999 12.4564
15449999 14.964
15499999 17.161
15549999 16.0665
15599999 16.2093
15649999 16.0182
15699999 14.4162
15749999 15.0559
15799999 12.5311
15849999 16.4448
15899999 12.9491
15949999 14.7167
15999999 15.8198
16049999 13.5314
16099999 15.576
16149999 13.4874
16199999 15.6562
16249999 12.8687
16299999 14.7073
16349999 14.8984
16399999 13.8117
16449999 15.4559
16499999 15.715
16549999 14.4109
16599999 12.5466
16649999 15.5603
16699999 15.0158
16749999 14.0233
16799999 13.1908
16849999 15.032
16899999 15.8087
16949999 14.5904
16999999 14.1115
17049999 15.363
17099999 13.9613
17149999 12.6832
17199999 16.1698
17249999 16.7804
17299999 16.3407
17349999 14.0016
17399999 13.0209
17449999 13.9196
17499999 15.4549
17549999 15.2428
17599999 14.9482
17649999 15.6229
17699999 13.6358
17749999 15.0799
17799999 14.4752
17849999 14.0507
17899999 15.2365
17949999 14.5059
17999999 13.8721
18049999 13.7247
18099999 13.9387
18149999 15.012
18199999 15.1005
18249999 14.6972
18299999 17.7266
18349999 16.2746
18399999 14.6247
18449999 13.3794
18499999 14.1242
18549999 15.558
18599999 17.7083
18649999 15.8417
18699999 14.9071
18749999 13.3622
18799999 14.4734
18849999 15.933
18899999 16.0058
18949999 14.9527
18999999 14.2513
19049999 15.104
19099999 15.3517
19149999 15.9276
19199999 13.9183
19249999 14.063
19299999 14.2281
19349999 14.164
19399999 16.5514
19449999 15.1079
19499999 14.8792
19549999 12.7908
19599999 14.6082
19649999 12.6897
19699999 13.0691
19749999 16.0635
19799999 15.8781
19849999 13.9657
19899999 15.1257
19949999 14.9618
19999999 15.3086
20049999 13.4896
20099999 13.1707
20149999 14.414
20199999 16.9734
20249999 15.4671
20299999 15.6636
20349999 14.9904
20399999 12.7013
20449999 13.248
20499999 13.651
20549999 15.5578
20599999 15.5652
20649999 13.717
20699999 15.5443
20749999 16.0334
20799999 13.6251
20849999 15.1009
20899999 15.0532
20949999 16.7139
20999999 14.1102
21049999 16.8094
21099999 16.4387
21149999 13.328
21199999 14.3206
21249999 15.2138
21299999 13.5564
21349999 15.0873
21399999 16.0986
21449999 15.0231
21499999 14.443
21549999 15.0732
21599999 15.8152
21649999 14.495
21699999 17.3658
21749999 15.1299
21799999 14.7792
21849999 13.7438
21899999 14.6581
21949999 14.3732
21999999 14.9108
22049999 15.5071
22099999 16.8568
22149999 12.4713
22199999 14.3908
22249999 15.4717
22299999 13.9178
22349999 13.4026
22399999 14.4564
22449999 12.1658
22499999 15.1086
22549999 16.7668
22599999 15.1014
22649999 14.2657
22699999 14.8543
22749999 15.8068
22799999 15.7442
22849999 12.8679
22899999 15.2243
22949999 13.1339
22999999 12.8668
23049999 16.3999
23099999 14.5239
23149999 14.6251
23199999 16.2243
23249999 14.2699
23299999 14.7546
23349999 15.2351
23399999 12.4841
23449999 14.547
23499999 13.2713
23549999 14.2873
23599999 14.473
23649999 14.2067
23699999 12.5299
23749999 15.0324
23799999 15.4419
23849999 16.1953
23899999 14.9855
23949999 15.7411
23999999 14.2077
24049999 14.5655
24099999 14.4709
24149999 17.196
24199999 16.9158
24249999 15.7678
24299999 14.3671
24349999 14.1776
24399999 16.3405
24449999 14.5481
24499999 14.1893
24549999 14.3024
24599999 15.586
24649999 14.8925
24699999 14.7644
24749999 14.1928
24799999 12.7471
24849999 12.7784
24899999 14.791
24949999 16.8267
24999999 15.4739
25049999 14.8702
25099999 15.2862
25149999 15.4417
25199999 17.382
25249999 15.8533
25299999 14.9648
25349999 14.8139
25399999 12.8258
25449999 13.7425
25499999 14.6021
25549999 16.2597
25599999 15.9173
25649999 15.7994
25699999 16.3397
25749999 15.9749
25799999 14.4677
25849999 13.1994
25899999 16.6426
25949999 16.3875
25999999 13.9223
26049999 14.6522
26099999 15.6917
26149999 14.7655
26199999 14.9397
26249999 14.5883
26299999 13.0743
26349999 14.8383
26399999 15.3296
26449999 14.8019
26499999 14.7444
26549999 15.2382
26599999 15.2286
26649999 13.5073
26699999 14.0822
26749999 13.6588
26799999 18.354
26849999 13.0731
26899999 12.2122
26949999 12.6191
26999999 15.5699
27049999 15.2061
27099999 13.5089
27149999 15.5436
27199999 16.764
27249999 12.3861
27299999 12.7677
27349999 14.5026
27399999 13.2431
27449999 12.4379
27499999 14.1291
27549999 12.8916
27599999 14.511
27649999 13.7085
27699999 15.0167
27749999 14.3342
27799999 13.4201
27849999 16.1465
27899999 14.7188
27949999 14.7966
27999999 14.7505
28049999 14.4636
28099999 14.7141
28149999 13.1043
28199999 17.1985
28249999 15.7098
28299999 14.6076
28349999 14.7215
28399999 12.5852
28449999 13.53
28499999 15.2031
28549999 16.8928
28599999 12.5318
28649999 16.1013
28699999 14.5869
28749999 13.6085
28799999 15.3608
28849999 14.2281
28899999 14.0291
28949999 12.2116
28999999 15.2917
29049999 13.8378
29099999 16.3768
29149999 15.4504
29199999 15.0249
29249999 13.2766
29299999 15.3123
29349999 13.7217
29399999 15.9009
29449999 14.8518
29499999 11.9423
29549999 18.4125
29599999 14.6265
29649999 14.2056
29699999 14.3233
29749999 15.916
29799999 12.9271
29849999 15.8232
29899999 15.0024
29949999 12.4349
29999999 16.4604
30049999 13.9326
30099999 14.277
30149999 13.4932
30199999 15.7388
30249999 15.3108
30299999 16.6243
30349999 15.2418
30399999 14.249
30449999 13.2837
30499999 15.3319
30549999 15.9105
30599999 15.6257
30649999 16.7259
30699999 14.1306
30749999 15.6049
30799999 17.2695
30849999 14.7439
30899999 16.6623
30949999 15.567
30999999 16.4569
31049999 14.2357
31099999 13.0656
31149999 14.189
31199999 16.2649
31249999 14.1186
31299999 15.3293
31349999 16.691
31399999 15.5912
31449999 14.2504
31499999 13.253
31549999 15.47
31599999 12.376
31649999 14.947
31699999 13.2187
31749999 13.8122
31799999 13.6132
31849999 17.497
31899999 15.7599
31949999 14.8856
31999999 15.6543
32049999 15.9767
32099999 16.1801
32149999 12.9395
32199999 13.8719
32249999 15.4211
32299999 12.527
32349999 14.4573
32399999 14.7148
32449999 16.6628
32499999 16.3327
32549999 16.2819
32599999 15.7322
32649999 13.7785
32699999 13.5376
32749999 16.0174
32799999 16.4687
32849999 14.5471
32899999 13.527
32949999 14.4516
32999999 12.8382
33049999 15.6873
33099999 14.9115
33149999 14.657
33199999 14.9467
33249999 15.056
33299999 13.0794
33349999 14.7864
33399999 14.4277
33449999 14.0886
33499999 13.2048
33549999 15.9611
33599999 15.3133
33649999 14.0165
33699999 11.4351
33749999 16.9072
33799999 13.6986
33849999 15.5182
33899999 15.5571
33949999 14.047
33999999 15.4026
34049999 14.2022
34099999 13.9135
34149999 16.9215
34199999 16.2955
34249999 14.1493
34299999 16.5288
34349999 15.1157
34399999 15.4974
34449999 14.0979
34499999 13.1236
34549999 15.9706
34599999 14.296
34649999 14.4141
34699999 13.374
34749999 16.4344
34799999 15.4043
34849999 14.0462
34899999 13.2936
34949999 14.4682
34999999 13.894
35049999 12.2998
35099999 16.0801
35149999 15.2627
35199999 12.2867
35249999 15.6448
35299999 14.747
35349999 15.56
35399999 15.9865
35449999 15.4603
35499999 17.2485
35549999 14.8365
35599999 14.2091
35649999 14.1771
35699999 15.0055
35749999 14.0456
35799999 15.6455
35849999 13.562
35899999 13.9313
35949999 15.9054
35999999 15.2214
36049999 13.2224
36099999 15.1086
36149999 16.3896
36199999 16.1718
36249999 15.4555
36299999 13.2955
36349999 14.3344
36399999 12.409
36449999 13.7256
36499999 14.7993
36549999 13.6156
36599999 13.6841
36649999 15.9383
36699999 13.7466
36749999 16.1087
36799999 14.5995
36849999 15.5409
36899999 13.7962
36949999 15.7155
36999999 15.9201
37049999 14.0755
37099999 15.497
37149999 14.7892
37199999 13.6076
37249999 14.1908
37299999 13.4182
37349999 14.9484
37399999 13.2167
37449999 13.5893
37499999 16.0784
37549999 17.4915
37599999 14.3749
37649999 17.0118
37699999 12.78
37749999 16.878
37799999 16.3337
37849999 15.5205
37899999 16.0213
37949999 15.5043
37999999 15.6131
38049999 14.6186
38099999 12.2755
38149999 14.8922
38199999 14.7921
38249999 15.2271
38299999 13.0502
38349999 13.4356
38399999 15.7002
38449999 15.1596
38499999 15.9062
38549999 16.4288
38599999 15.3387
38649999 15.7101
38699999 14.8159
38749999 16.0832
38799999 14.5003
38849999 14.4468
38899999 14.9713
38949999 14.5027
38999999 13.8767
39049999 14.6973
39099999 14.8894
39149999 18.0426
39199999 13.1657
39249999 15.2162
39299999 14.735
39349999 13.9863
39399999 15.7559
39449999 13.1256
39499999 15.5976
39549999 14.4887
39599999 14.6681
39649999 16.2959
39699999 16.3719
39749999 12.5089
39799999 14.5218
39849999 13.0827
39899999 16.1839
39949999 13.1054
39999999 15.0493
40049999 16.9012
40099999 14.9425
40149999 17.6792
40199999 14.3753
40249999 14.625
40299999 14.4466
40349999 13.9415
40399999 15.341
40449999 13.3294
40499999 15.903
40549999 14.1361
40599999 14.7035
40649999 14.2159
40699999 14.5822
40749999 14.0591
40799999 13.7039
40849999 15.5795
40899999 16.4791
40949999 14.9476
40999999 14.2911
41049999 16.8903
41099999 15.434
41149999 15.8061
41199999 15.3013
41249999 14.9281
41299999 14.6194
41349999 13.8006
41399999 11.9818
41449999 15.2499
41499999 13.6322
41549999 16.4287
41599999 15.23
41649999 15.4513
41699999 15.0009
41749999 13.9756
41799999 14.7968
41849999 13.5934
41899999 14.532
41949999 15.3673
41999999 15.3611
42049999 17.1954
42099999 14.3748
42149999 14.6816
42199999 16.4431
42249999 16.2493
42299999 13.8118
42349999 17.1156
42399999 14.4408
42449999 15.2362
42499999 15.5638
42549999 15.4874
42599999 14.898
42649999 16.6748
42699999 14.6546
42749999 14.9204
42799999 12.1357
42849999 16.8061
42899999 14.8448
42949999 14.5266
42999999 16.2212
43049999 13.5706
43099999 15.9126
43149999 14.3793
43199999 16.1051
43249999 11.7469
43299999 15.5809
43349999 11.9911
43399999 14.2535
43449999 12.947
43499999 12.4203
43549999 11.5237
43599999 14.4918
43649999 15.9309
43699999 15.6433
43749999 12.5801
43799999 16.7312
43849999 12.7828
43899999 11.997
43949999 14.3117
43999999 14.8979
44049999 16.9826
44099999 16.5167
44149999 14.3401
44199999 14.9071
44249999 16.3722
44299999 15.2052
44349999 12.8525
44399999 15.4297
44449999 15.8192
44499999 13.5047
44549999 12.8195
44599999 15.8791
44649999 14.775
44699999 13.8092
44749999 14.5642
44799999 13.3356
44849999 13.7175
44899999 16.0981
44949999 14.7392
44999999 14.3533
45049999 14.4296
45099999 14.6843
45149999 14.5919
45199999 15.9906
45249999 16.3515
45299999 16.045
45349999 17.022
45399999 15.8432
45449999 15.304
45499999 14.8834
45549999 14.7682
45599999 15.1953
45649999 14.5926
45699999 14.9274
45749999 16.2933
45799999 14.3506
45849999 14.3575
45899999 13.6055
45949999 13.1748
45999999 15.5361
46049999 15.6373
46099999 15.5404
46149999 15.6961
46199999 14.008
46249999 15.607
46299999 16.7689
46349999 13.6971
46399999 14.3283
46449999 14.2447
46499999 14.7792
46549999 12.8447
46599999 14.6091
46649999 13.505
46699999 14.6883
46749999 16.449
46799999 15.148
46849999 17.2582
46899999 14.0618
46949999 14.1665
46999999 16.7024
47049999 14.6158
47099999 14.4059
47149999 13.7503
47199999 14.2557
47249999 13.6834
47299999 14.9638
47349999 14.5587
47399999 13.9271
47449999 16.2534
47499999 16.2899
47549999 15.5722
47599999 12.3512
47649999 14.8441
47699999 13.7558
47749999 14.48
47799999 13.9302
47849999 13.9501
47899999 13.8447
47949999 14.1315
47999999 15.0358
48049999 15.2588
48099999 14.539
48149999 17.0224
48199999 12.886
48249999 15.8771
48299999 15.5598
48349999 15.1344
48399999 14.5045
48449999 14.0024
48499999 13.6283
48549999 13.624
48599999 13.688
48649999 14.027
48699999 13.874
48749999 12.4912
48799999 15.7066
48849999 15.9019
48899999 16.2139
48949999 16.5197
48999999 15.4983
49049999 13.792
49099999 14.0392
49149999 14.8988
49199999 13.8145
49249999 11.8382
49299999 14.0334
49349999 16.1252
49399999 15.4665
49449999 15.7266
49499999 15.1673
49549999 16.7111
49599999 11.9633
49649999 14.3768
49699999 13.1249
49749999 14.6094
49799999 15.6984
49849999 15.9498
49899999 14.79
49949999 15.5618
49999999 17.2814
50049999 12.9416
50099999 14.6232
50149999 13.3572
50199999 13.3278
50249999 14.7417
50299999 15.2418
50349999 15.3677
50399999 15.1577
50449999 16.1291
50499999 14.9575
50549999 17.7804
50599999 13.629
50649999 14.7697
50699999 13.9924
50749999 15.1234
50799999 11.701
50849999 11.9496
50899999 14.821
50949999 13.66
50999999 16.5977
51049999 13.9462
51099999 14.3453
51149999 15.712
51199999 14.1351
51249999 14.1406
51299999 16.2272
51349999 13.8981
51399999 14.5047
51449999 13.8326
51499999 14.9257
51549999 16.9914
51599999 14.7259
51649999 15.3254
51699999 14.8299
51749999 12.5
51799999 15.5557
51849999 15.9166
51899999 15.1677
51949999 17.393
51999999 15.5358
52049999 17.0803
52099999 16.869
52149999 14.7942
52199999 16.5912
52249999 14.515
52299999 14.8999
52349999 14.9097
52399999 12.7982
52449999 15.1276
52499999 14.8422
52549999 18.1688
52599999 16.2144
52649999 16.2653
52699999 16.9352
52749999 13.9599
52799999 14.6805
52849999 12.514
52899999 12.4989
52949999 15.5161
52999999 14.8981
53049999 14.0298
53099999 16.0162
53149999 12.5733
53199999 14.6272
53249999 15.0871
53299999 15.3527
53349999 16.7327
53399999 13.2548
53449999 15.3338
53499999 16.0082
53549999 16.1683
53599999 13.7369
53649999 15.5655
53699999 14.7378
53749999 14.7412
53799999 16.2969
53849999 14.6201
53899999 14.3116
53949999 14.2231
53999999 15.1174
54049999 14.6991
54099999 15.5225
54149999 16.2992
54199999 14.486
54249999 17.0151
54299999 12.8888
54349999 14.1105
54399999 15.5873
54449999 13.8589
54499999 15.0813
54549999 14.9026
54599999 15.9162
54649999 16.7506
54699999 13.7825
54749999 17.1765
54799999 14.5019
54849999 12.1307
54899999 14.1175
54949999 14.9406
54999999 14.244
55049999 15.3636
55099999 16.1592
55149999 14.3817
55199999 15.1695
55249999 15.1841
55299999 13.9583
55349999 14.5759
55399999 13.9805
55449999 14.9568
55499999 15.6517
55549999 14.4339
55599999 14.7908
55649999 14.672
55699999 14.9296
55749999 14.9189
55799999 13.5272
55849999 14.9693
55899999 15.5659
55949999 16.5831
55999999 13.6216
56049999 12.5219
56099999 14.005
56149999 15.0429
56199999 14.4239
56249999 13.4968
56299999 13.7616
56349999 14.8026
56399999 16.2058
56449999 16.5364
56499999 13.8646
56549999 12.9514
56599999 14.2788
56649999 15.3229
56699999 15.3122
56749999 14.4213
56799999 11.2014
56849999 15.2779
56899999 13.5635
56949999 15.8633
56999999 13.9468
57049999 14.0772
57099999 14.7361
57149999 15.0566
57199999 15.8637
57249999 15.7044
57299999 13.5479
57349999 15.8787
57399999 15.1799
57449999 15.8455
57499999 13.8081
57549999 14.2736
57599999 14.3014
57649999 15.2844
57699999 16.9304
57749999 13.2741
57799999 14.7631
57849999 15.629
57899999 15.4386
57949999 14.0955
57999999 14.1732
58049999 15.8262
58099999 13.0681
58149999 14.7942
58199999 16.9137
58249999 15.8002
58299999 15.9108
58349999 13.3161
58399999 15.3384
58449999 13.959
58499999 16.3684
58549999 15.5267
58599999 14.7445
58649999 13.069
58699999 15.5816
58749999 14.9368
58799999 14.1704
58849999 14.9274
58899999 12.9999
58949999 15.9845
58999999 16.267
59049999 13.764
59099999 15.4407
59149999 15.7568
59199999 14.5255
59249999 12.0033
59299999 15.6159
59349999 15.6244
59399999 16.1184
59449999 16.8665
59499999 15.4493
59549999 13.7435
59599999 12.9464
59649999 15.5393
59699999 12.9027
59749999 14.4619
59799999 16.2798
59849999 16.3509
59899999 14.0286
59949999 18.0996
59999999 14.6625


==> plots/nashq-stg-30x30-subsampled.txt <==
299 0.0637544
599 0.151706
899 0.226998
1199 0.298194
1499 0.3879
1799 0.468363
2099 0.556421
2399 0.624476
2699 0.704334
2999 0.793975
3299 0.883629
3599 0.990401
3899 1.06742
4199 1.14427
4499 1.22724
4799 1.32614
5099 1.39585
5399 1.46619
5699 1.54414
5999 1.59118
6299 1.6555
6599 1.72145
6899 1.8221
7199 1.90349
7499 2.00984
7799 2.08349
8099 2.11762
8399 2.165
8699 2.20429
8999 2.2589
9299 2.3157
9599 2.40133
9899 2.45439
10199 2.51392
10499 2.56049
10799 2.60178
11099 2.66543
11399 2.71497
11699 2.75673
11999 2.81205
12299 2.86861
12599 2.92159
12899 2.96636
13199 3.01587
13499 3.0709
13799 3.15014
14099 3.19361
14399 3.26259
14699 3.29023
14999 3.33727
15299 3.37222
15599 3.42368
15899 3.46775
16199 3.53086
16499 3.5438
16799 3.599
17099 3.65486
17399 3.69629
17699 3.78871
17999 3.81791
18299 3.82958
18599 3.85738
18899 3.86698
19199 3.90611
19499 3.96045
19799 4.01332
20099 4.10735
20399 4.10084
20699 4.12984
20999 4.15081
21299 4.17163
21599 4.20649
21899 4.26065
22199 4.33451
22499 4.38347
22799 4.4773
23099 4.49053
23399 4.50281
23699 4.60677
23999 4.59586
24299 4.62276
24599 4.60829
24899 4.60397
25199 4.64363
25499 4.6934
25799 4.75467
26099 4.75637
26399 4.77015
26699 4.82795
26999 4.8503
27299 4.88537
27599 4.85132
27899 4.90646
28199 5.01264
28499 5.02614
28799 5.03225
29099 5.07395
29399 5.11943
29699 5.1032
29999 5.08759
30299 5.19017
30599 5.23302
30899 5.28221
31199 5.27262
31499 5.33122
31799 5.29911
32099 5.29423
32399 5.4407
32699 5.48568
32999 5.51156
33299 5.49698
33599 5.51046
33899 5.53804
34199 5.54972
34499 5.61573
34799 5.69717
35099 5.73072
35399 5.72282
35699 5.76178
35999 5.80532
36299 5.78035
36599 5.78419
36899 5.75002
37199 5.72737
37499 5.72665
37799 5.70633
38099 5.7093
38399 5.68143
38699 5.69642
38999 5.65291
39299 5.65857
39599 5.6497
39899 5.62578
40199 5.6507
40499 5.66037
40799 5.6936
41099 5.80154
41399 5.80639
41699 5.78717
41999 5.80651
42299 5.78449
42599 5.83202
42899 5.82109
43199 5.86526
43499 5.91629
43799 5.89336
44099 5.95128
44399 5.9503
44699 5.96519
44999 5.92889
45299 6.00106
45599 6.04488
45899 6.13221
46199 6.14355
46499 6.13415
46799 6.14367
47099 6.13173
47399 6.08468
47699 6.05479
47999 6.10681
48299 6.17541
48599 6.1513
48899 6.09502
49199 6.12175
49499 6.19444
49799 6.15727
50099 6.15872
50399 6.25506
50699 6.35455
50999 6.32485
51299 6.32263
51599 6.36409
51899 6.36204
52199 6.35404
52499 6.36875
52799 6.38895
53099 6.38239
53399 6.37632
53699 6.31935
53999 6.38087
54299 6.40026
54599 6.37601
54899 6.37639
55199 6.37618
55499 6.38787
55799 6.41207
56099 6.52323
56399 6.49085
56699 6.45664
56999 6.45685
57299 6.47058
57599 6.45362
57899 6.52359
58199 6.55405
58499 6.55569
58799 6.69414
59099 6.67902
59399 6.68178
59699 6.64995
59999 6.66024
60299 6.73128
60599 6.71796
60899 6.6924
61199 6.65033
61499 6.63071
61799 6.70951
62099 6.78239
62399 6.7576
62699 6.72447
62999 6.71853
63299 6.68886
63599 6.75885
63899 6.75391
64199 6.77949
64499 6.79583
64799 6.77291
65099 6.76394
65399 6.78328
65699 6.7328
65999 6.76167
66299 6.70389
66599 6.67902
66899 6.65581
67199 6.62338
67499 6.73827
67799 6.70771
68099 6.68454
68399 6.73809
68699 6.75287
68999 6.79817
69299 6.80916
69599 6.94063
69899 7.07927
70199 7.1308
70499 7.0695
70799 7.09066
71099 7.11823
71399 7.12761
71699 7.09641
71999 7.03704
72299 7.05108
72599 7.07838
72899 7.04277
73199 7.02608
73499 6.98493
73799 6.96909
74099 6.92568
74399 6.90929
74699 6.91565
74999 6.89271
75299 6.85519
75599 6.93546
75899 6.89057
76199 6.91577
76499 6.89591
76799 6.8788
77099 6.94036
77399 6.88092
77699 6.89062
77999 6.91349
78299 6.94501
78599 7.02459
78899 7.1168
79199 7.09632
79499 7.04589
79799 7.07299
80099 7.06736
80399 7.02206
80699 7.00388
80999 7.01434
81299 7.0459
81599 7.0651
81899 7.11913
82199 7.09541
82499 7.10613
82799 7.22827
83099 7.22237
83399 7.19307
83699 7.14207
83999 7.20103
84299 7.15785
84599 7.21823
84899 7.16395
85199 7.26547
85499 7.28365
85799 7.313
86099 7.3036
86399 7.34839
86699 7.41786
86999 7.39674
87299 7.33031
87599 7.33639
87899 7.33034
88199 7.42859
88499 7.41745
88799 7.42438
89099 7.50125
89399 7.44966
89699 7.45146
89999 7.42865
90299 7.3602
90599 7.33009
90899 7.28273
91199 7.27088
91499 7.21136
91799 7.17354
92099 7.1677
92399 7.15712
92699 7.19081
92999 7.25915
93299 7.21959
93599 7.19874
93899 7.17984
94199 7.14344
94499 7.26819
94799 7.35131
95099 7.31662
95399 7.39201
95699 7.3544
95999 7.30619
96299 7.25529
96599 7.23674
96899 7.47796
97199 7.55091
97499 7.57724
97799 7.54496
98099 7.4836
98399 7.51314
98699 7.61712
98999 7.56519
99299 7.65201
99599 7.64874
99899 7.61402
100199 7.57511
100499 7.5408
100799 7.63264
101099 7.70434
101399 7.65447
101699 7.60671
101999 7.58602
102299 7.58613
102599 7.7257
102899 7.76356
103199 7.83704
103499 7.85744
103799 7.85981
104099 7.80081
104399 7.82859
104699 7.76507
104999 7.7153
105299 7.68914
105599 7.64337
105899 7.73107
106199 7.74173
106499 7.75546
106799 7.75199
107099 7.88096
107399 7.83416
107699 7.81042
107999 7.93165
108299 7.99525
108599 7.9434
108899 7.94255
109199 7.84989
109499 7.99599
109799 8.24235
110099 8.14017
110399 8.11337
110699 8.03518
110999 8.00003
111299 8.04219
111599 8.06077
111899 8.05105
112199 7.98879
112499 7.97019
112799 7.93802
113099 7.87886
113399 7.85258
113699 7.82724
113999 7.80113
114299 7.9228
114599 7.84883
114899 7.96565
115199 8.10892
115499 8.13569
115799 8.25383
116099 8.28498
116399 8.25362
116699 8.26357
116999 8.27689
117299 8.28286
117599 8.23767
117899 8.24418
118199 8.15655
118499 8.06343
118799 8.00026
119099 8.02252
119399 8.05693
119699 8.06655
119999 8.10953
120299 8.06125
120599 8.0062
120899 7.98534
121199 8.03775
121499 8.1165
121799 8.09006
122099 8.11566
122399 8.17754
122699 8.11253
122999 8.07395
123299 8.02013
123599 7.97288
123899 7.94565
124199 7.92646
124499 7.90859
124799 7.88365
125099 7.87573
125399 7.92354
125699 7.96481
125999 8.04468
126299 8.0476
126599 8.0873
126899 8.15907
127199 8.21271
127499 8.19499
127799 8.21708
128099 8.19627
128399 8.20969
128699 8.39301
128999 8.40641
129299 8.37586
129599 8.29314
129899 8.2164
130199 8.20133
130499 8.24028
130799 8.22815
131099 8.18278
131399 8.14465
131699 8.11354
131999 8.10007
132299 8.15354
132599 8.07659
132899 8.13536
133199 8.35878
133499 8.56084
133799 8.61277
134099 8.64806
134399 8.63248
134699 8.66283
134999 8.64401
135299 8.57871
135599 8.57645
135899 8.52086
136199 8.54062
136499 8.49708
136799 8.43964
137099 8.56679
137399 8.54523
137699 8.45365
137999 8.42068
138299 8.40088
138599 8.34152
138899 8.33917
139199 8.31228
139499 8.40701
139799 8.40004
140099 8.43584
140399 8.37163
140699 8.41748
140999 8.44337
141299 8.37115
141599 8.4686
141899 8.50028
142199 8.57408
142499 8.63166
142799 8.55595
143099 8.51407
143399 8.49909
143699 8.56559
143999 8.48228
144299 8.39695
144599 8.34118
144899 8.32167
145199 8.34987
145499 8.28362
145799 8.51623
146099 8.74722
146399 8.69378
146699 8.63593
146999 8.73581
147299 8.73179
147599 8.67192
147899 8.68696
148199 8.6512
148499 8.66522
148799 8.58082
149099 8.59193
149399 8.59083
149699 8.6799
149999 8.73961
299999 10.1797
449999 10.3975
599999 11.5931
749999 13.0548
899999 12.4939
1049999 12.9732
1199999 14.0873
1349999 14.9148
1499999 13.3496
1649999 14.423
1799999 14.4111
1949999 14.7838
2099999 14.8744
2249999 15.4219
2399999 13.4696
2549999 16.125
2699999 14.3775
2849999 14.227
2999999 15.7742
3149999 14.9073
3299999 16.2161
3449999 14.9424
3599999 16.8897
3749999 15.7896
3899999 15.6907
4049999 15.9746
4199999 16.0514
4349999 17.2704
4499999 17.3039
4649999 17.3204
4799999 16.9471
4949999 15.9799
5099999 15.9153
5249999 16.1751
5399999 16.8811
5549999 15.7661
5699999 15.1836
5849999 16.743
5999999 16.3688
6149999 17.8905
6299999 17.2178
6449999 17.5243
6599999 17.6526
6749999 19.438
6899999 19.1074
7049999 18.7724
7199999 17.1318
7349999 17.9223
7499999 17.2545
7649999 18.4477
7799999 16.4116
7949999 17.7763
8099999 17.5813
8249999 18.5283
8399999 18.5101
8549999 18.5478
8699999 18.7675
8849999 18.1178
8999999 18.1768
9149999 17.671
9299999 18.6511
9449999 17.8374
9599999 19.5904
9749999 18.436
9899999 18.9567
10049999 20.3614
10199999 18.3793
10349999 18.7813
10499999 18.8812
10649999 18.6947
10799999 18.9492
10949999 18.0769
11099999 19.233
11249999 20.2998
11399999 18.6172
11549999 20.2308
11699999 19.3893
11849999 19.8955
11999999 19.3914
12149999 20.5697
12299999 20.9919
12449999 19.8752
12599999 19.3646
12749999 18.9868
12899999 19.4632
13049999 19.6933
13199999 21.0205
13349999 19.2113
13499999 19.5328
13649999 21.3844
13799999 19.5899
13949999 21.1316
14099999 20.0955
14249999 20.4084
14399999 19.3608
14549999 20.5525
14699999 19.9243
14849999 19.7229
14999999 20.5956
15149999 21.2296
15299999 21.1329
15449999 21.082
15599999 22.6374
15749999 22.0546
15899999 21.616
16049999 19.0058
16199999 20.0522
16349999 22.9113
16499999 21.49
16649999 21.1387
16799999 20.8278
16949999 20.707
17099999 21.9767
17249999 20.523
17399999 20.2716
17549999 21.927
17699999 21.3372
17849999 22.0463
17999999 21.3149
18149999 20.489
18299999 19.9729
18449999 21.779
18599999 21.3675
18749999 22.3186
18899999 20.3183
19049999 21.8837
19199999 22.9464
19349999 21.9413
19499999 23.4323
19649999 21.5663
19799999 20.5833
19949999 21.6647
20099999 22.3673
20249999 20.9945
20399999 22.7478
20549999 22.5759
20699999 20.0276
20849999 22.1206
20999999 22.5909
21149999 22.3926
21299999 22.5638
21449999 24.7881
21599999 24.3528
21749999 24.0883
21899999 23.0348
22049999 22.7495
22199999 22.9662
22349999 23.758
22499999 22.1631
22649999 21.7264
22799999 23.0327
22949999 23.2004
23099999 22.6243
23249999 21.8878
23399999 22.2156
23549999 22.7377
23699999 23.4536
23849999 21.3629
23999999 20.4549
24149999 23.672
24299999 23.2969
24449999 23.2279
24599999 21.6845
24749999 22.1218
24899999 23.7924
25049999 23.3823
25199999 23.394
25349999 22.7769
25499999 22.7542
25649999 22.7805
25799999 22.5003
25949999 23.6023
26099999 22.2054
26249999 22.0759
26399999 25.8172
26549999 24.2141
26699999 23.4107
26849999 23.0392
26999999 25.6383
27149999 23.1125
27299999 21.4531
27449999 23.5204
27599999 22.1114
27749999 21.7952
27899999 25.897
28049999 25
28199999 22.2935
28349999 24.7356
28499999 21.997
28649999 23.9712
28799999 24.5698
28949999 23.6699
29099999 23.2386
29249999 22.3552
29399999 19.5411
29549999 24.1968
29699999 25.1069
29849999 23.5874
29999999 25.1586
30149999 22.3872
30299999 24.6101
30449999 23.5262
30599999 23.1849
30749999 21.3749
30899999 24.1017
31049999 24.1136
31199999 23.0121
31349999 21.7428
31499999 22.3265
31649999 21.1883
31799999 22.3511
31949999 23.6299
32099999 22.3942
32249999 22.6308
32399999 21.4437
32549999 24.8224
32699999 23.6977
32849999 23.1304
32999999 21.6505
33149999 24.4403
33299999 21.8183
33449999 22.7435
33599999 22.3672
33749999 23.1258
33899999 22.6595
34049999 23.64
34199999 21.374
34349999 23.3524
34499999 23.966
34649999 21.6945
34799999 22.963
34949999 22.2731
35099999 23.1693
35249999 20.6334
35399999 22.5727
35549999 23.0725
35699999 23.4791
35849999 24.7179
35999999 22.2799
36149999 23.147
36299999 22.2476
36449999 25.4537
36599999 22.4822
36749999 22.107
36899999 24.0758
37049999 21.2467
37199999 21.8853
37349999 21.0811
37499999 21.2339
37649999 21.5358
37799999 23.8329
37949999 23.3003
38099999 22.6986
38249999 23.8716
38399999 23.2991
38549999 22.5257
38699999 22.485
38849999 21.111
38999999 21.7984
39149999 24.3437
39299999 25.1139
39449999 20.9078
39599999 22.4762
39749999 22.565
39899999 21.9125
40049999 21.6359
40199999 22.5112
40349999 21.1566
40499999 19.9905
40649999 21.5398
40799999 22.5014
40949999 21.0568
41099999 22.172
41249999 21.8266
41399999 20.4749
41549999 20.641
41699999 21.459
41849999 19.6661
41999999 21.7888
42149999 21.2138
42299999 23.0711
42449999 21.4162
42599999 22.3577
42749999 21.3725
42899999 20.6126
43049999 22.1188
43199999 19.3013
43349999 20.6936
43499999 21.2199
43649999 20.0999
43799999 20.3811
43949999 21.1426
44099999 20.2951
44249999 20.6662
44399999 19.8645
44549999 22.178
44699999 19.6066
44849999 18.7081
44999999 20.7308
45149999 20.0617
45299999 21.0592
45449999 19.3614
45599999 20.9291
45749999 19.315
45899999 20.579
46049999 19.9166
46199999 19.3699
46349999 19.6559
46499999 19.5437
46649999 20.7011
46799999 18.208
46949999 20.2815
47099999 17.9288
47249999 19.7507
47399999 20.5769
47549999 17.4688
47699999 19.2475
47849999 18.4233
47999999 19.9597
48149999 19.1668
48299999 19.274
48449999 19.6679
48599999 19.5826
48749999 19.8199
48899999 19.309
49049999 18.1319
49199999 17.4568
49349999 17.4494
49499999 19.4878
49649999 18.0714
49799999 18.8962
49949999 18.262


==> plots/off-sgsp-stg-3x3-subsampled.txt <==
9 80.7377
19 33.2701
29 16.9403
39 11.1923
49 12.8622
59 19.4588
69 28.8282
79 40.0339
89 52.2392
99 65.1167
109 77.8188
119 90.058
129 101.714
139 112.473
149 122.059
159 130.544
169 137.855
179 144.059
189 149.257
199 153.555
209 157.061
219 159.874
229 162.083
239 163.767
249 164.995
259 165.828
269 166.319
279 166.516
289 166.46
299 166.187
309 165.729
319 165.112
329 164.361
339 163.498
349 162.538
359 161.499
369 160.394
379 159.233
389 158.028
399 156.786
409 155.516
419 154.223
429 152.913
439 151.591
449 150.261
459 148.926
469 147.59
479 146.255
489 144.923
499 143.596
509 142.276
519 140.964
529 139.661
539 138.369
549 137.088
559 135.819
569 134.563
579 133.319
589 132.089
599 130.873
609 129.671
619 128.483
629 127.309
639 126.15
649 125.005
659 123.874
669 122.758
679 121.656
689 120.569
699 119.496
709 118.437
719 117.392
729 116.361
739 115.344
749 114.34
759 113.35
769 112.373
779 111.41
789 110.459
799 109.521
809 108.595
819 107.682
829 106.782
839 105.893
849 105.016
859 104.151
869 103.297
879 102.454
889 101.623
899 100.803
909 99.9932
919 99.1943
929 98.4058
939 97.6275
949 96.8593
959 96.1011
969 95.3526
979 94.6137
989 93.8842
999 93.164
1009 92.4529
1019 91.7508
1029 91.0576
1039 90.373
1049 89.6969
1059 89.0292
1069 88.3698
1079 87.7184
1089 87.0751
1099 86.4396
1109 85.8118
1119 85.1916
1129 84.5788
1139 83.9734
1149 83.3752
1159 82.7841
1169 82.2
1179 81.6227
1189 81.0523
1199 80.4884
1209 79.9311
1219 79.3803
1229 78.8357
1239 78.2974
1249 77.7653
1259 77.2392
1269 76.719
1279 76.2046
1289 75.6961
1299 75.1931
1309 74.6958
1319 74.2039
1329 73.7175
1339 73.2364
1349 72.7605
1359 72.2898
1369 71.8241
1379 71.3635
1389 70.9078
1399 70.4569
1409 70.0108
1419 69.5694
1429 69.1327
1439 68.7006
1449 68.2729
1459 67.8497
1469 67.4308
1479 67.0163
1489 66.606
1499 66.1999
1509 65.7979
1519 65.4
1529 65.0061
1539 64.6161
1549 64.23
1559 63.8478
1569 63.4693
1579 63.0946
1589 62.7236
1599 62.3562
1609 61.9923
1619 61.632
1629 61.2752
1639 60.9218
1649 60.5718
1659 60.2251
1669 59.8817
1679 59.5416
1689 59.2046
1699 58.8709
1709 58.5402
1719 58.2126
1729 57.8881
1739 57.5666
1749 57.248
1759 56.9323
1769 56.6196
1779 56.3096
1789 56.0025
1799 55.6982
1809 55.3966
1819 55.0976
1829 54.8014
1839 54.5078
1849 54.2168
1859 53.9283
1869 53.6424
1879 53.359
1889 53.0781
1899 52.7996
1909 52.5235
1919 52.2498
1929 51.9784
1939 51.7094
1949 51.4426
1959 51.1782
1969 50.916
1979 50.6559
1989 50.3981
1999 50.1424
2009 49.8889
2019 49.6375
2029 49.3881
2039 49.1409
2049 48.8956
2059 48.6524
2069 48.4111
2079 48.1719
2089 47.9345
2099 47.6991
2109 47.4656
2119 47.2339
2129 47.0041
2139 46.7762
2149 46.55
2159 46.3257
2169 46.1031
2179 45.8823
2189 45.6632
2199 45.4458
2209 45.2301
2219 45.0161
2229 44.8038
2239 44.5931
2249 44.384
2259 44.1765
2269 43.9706
2279 43.7662
2289 43.5635
2299 43.3622
2309 43.1625
2319 42.9642
2329 42.7675
2339 42.5722
2349 42.3784
2359 42.186
2369 41.9951
2379 41.8055
2389 41.6174
2399 41.4306
2409 41.2452
2419 41.0612
2429 40.8785
2439 40.6971
2449 40.517
2459 40.3382
2469 40.1607
2479 39.9845
2489 39.8095
2499 39.6358
2509 39.4633
2519 39.292
2529 39.122
2539 38.9531
2549 38.7854
2559 38.6189
2569 38.4535
2579 38.2893
2589 38.1263
2599 37.9643
2609 37.8035
2619 37.6438
2629 37.4852
2639 37.3276
2649 37.1711
2659 37.0157
2669 36.8614
2679 36.7081
2689 36.5558
2699 36.4045
2709 36.2543
2719 36.105
2729 35.9568
2739 35.8095
2749 35.6632
2759 35.5179
2769 35.3736
2779 35.2301
2789 35.0877
2799 34.9461
2809 34.8055
2819 34.6658
2829 34.527
2839 34.3891
2849 34.252
2859 34.1159
2869 33.9806
2879 33.8462
2889 33.7127
2899 33.58
2909 33.4481
2919 33.3171
2929 33.1869
2939 33.0575
2949 32.929
2959 32.8012
2969 32.6743
2979 32.5481
2989 32.4227
2999 32.2981
3009 32.1743
3019 32.0512
3029 31.9289
3039 31.8073
3049 31.6865
3059 31.5664
3069 31.447
3079 31.3284
3089 31.2105
3099 31.0933
3109 30.9768
3119 30.861
3129 30.7459
3139 30.6315
3149 30.5178
3159 30.4047
3169 30.2924
3179 30.1806
3189 30.0696
3199 29.9592
3209 29.8494
3219 29.7403
3229 29.6319
3239 29.524
3249 29.4168
3259 29.3103
3269 29.2043
3279 29.0989
3289 28.9942
3299 28.8901
3309 28.7865
3319 28.6836
3329 28.5812
3339 28.4794
3349 28.3782
3359 28.2776
3369 28.1776
3379 28.0781
3389 27.9792
3399 27.8808
3409 27.783
3419 27.6857
3429 27.589
3439 27.4928
3449 27.3971
3459 27.302
3469 27.2074
3479 27.1134
3489 27.0198
3499 26.9268
3509 26.8342
3519 26.7422
3529 26.6507
3539 26.5597
3549 26.4692
3559 26.3791
3569 26.2896
3579 26.2005
3589 26.1119
3599 26.0238
3609 25.9362
3619 25.849
3629 25.7623
3639 25.6761
3649 25.5903
3659 25.505
3669 25.4201
3679 25.3357
3689 25.2518
3699 25.1682
3709 25.0851
3719 25.0025
3729 24.9203
3739 24.8385
3749 24.7571
3759 24.6761
3769 24.5956
3779 24.5155
3789 24.4358
3799 24.3565
3809 24.2777
3819 24.1992
3829 24.1211
3839 24.0435
3849 23.9662
3859 23.8893
3869 23.8128
3879 23.7367
3889 23.661
3899 23.5857
3909 23.5107
3919 23.4361
3929 23.3619
3939 23.2881
3949 23.2146
3959 23.1416
3969 23.0688
3979 22.9965
3989 22.9245
3999 22.8528
4009 22.7815
4019 22.7106
4029 22.64
4039 22.5697
4049 22.4998
4059 22.4302
4069 22.361
4079 22.2921
4089 22.2236
4099 22.1554
4109 22.0875
4119 22.0199
4129 21.9527
4139 21.8858
4149 21.8192
4159 21.7529
4169 21.687
4179 21.6213
4189 21.556
4199 21.491
4209 21.4263
4219 21.3619
4229 21.2978
4239 21.2341
4249 21.1706
4259 21.1074
4269 21.0445
4279 20.9819
4289 20.9196
4299 20.8576
4309 20.7959
4319 20.7345
4329 20.6733
4339 20.6125
4349 20.5519
4359 20.4916
4369 20.4316
4379 20.3718
4389 20.3123
4399 20.2531
4409 20.1942
4419 20.1356
4429 20.0772
4439 20.0191
4449 19.9612
4459 19.9036
4469 19.8463
4479 19.7892
4489 19.7324
4499 19.6758
4509 19.6195
4519 19.5635
4529 19.5077
4539 19.4521
4549 19.3968
4559 19.3418
4569 19.287
4579 19.2324
4589 19.1781
4599 19.124
4609 19.0702
4619 19.0166
4629 18.9632
4639 18.9101
4649 18.8572
4659 18.8045
4669 18.7521
4679 18.6999
4689 18.6479
4699 18.5961
4709 18.5446
4719 18.4933
4729 18.4422
4739 18.3913
4749 18.3407
4759 18.2903
4769 18.2401
4779 18.1901
4789 18.1403
4799 18.0907
4809 18.0414
4819 17.9923
4829 17.9433
4839 17.8946
4849 17.8461
4859 17.7978
4869 17.7497
4879 17.7018
4889 17.6541
4899 17.6066
4909 17.5593
4919 17.5122
4929 17.4653
4939 17.4186
4949 17.3721
4959 17.3258
4969 17.2796
4979 17.2337
4989 17.188
4999 17.1424
5009 17.0971
5019 17.0519
5029 17.0069
5039 16.9621
5049 16.9175
5059 16.873
5069 16.8288
5079 16.7847
5089 16.7408
5099 16.6971
5109 16.6536
5119 16.6102
5129 16.567
5139 16.524
5149 16.4812
5159 16.4385
5169 16.396
5179 16.3537
5189 16.3116
5199 16.2696
5209 16.2278
5219 16.1862
5229 16.1447
5239 16.1034
5249 16.0622
5259 16.0213
5269 15.9804
5279 15.9398
5289 15.8993
5299 15.859
5309 15.8188
5319 15.7788
5329 15.7389
5339 15.6992
5349 15.6597
5359 15.6203
5369 15.581
5379 15.542
5389 15.503
5399 15.4643
5409 15.4256
5419 15.3872
5429 15.3488
5439 15.3106
5449 15.2726
5459 15.2347
5469 15.197
5479 15.1594
5489 15.1219
5499 15.0846
5509 15.0475
5519 15.0105
5529 14.9736
5539 14.9368
5549 14.9003
5559 14.8638
5569 14.8275
5579 14.7913
5589 14.7553
5599 14.7193
5609 14.6836
5619 14.6479
5629 14.6124
5639 14.5771
5649 14.5418
5659 14.5067
5669 14.4718
5679 14.4369
5689 14.4022
5699 14.3676
5709 14.3332
5719 14.2988
5729 14.2646
5739 14.2306
5749 14.1966
5759 14.1628
5769 14.1291
5779 14.0955
5789 14.0621
5799 14.0288
5809 13.9956
5819 13.9625
5829 13.9295
5839 13.8967
5849 13.864
5859 13.8314
5869 13.7989
5879 13.7666
5889 13.7343
5899 13.7022
5909 13.6702
5919 13.6383
5929 13.6065
5939 13.5748
5949 13.5433
5959 13.5119
5969 13.4805
5979 13.4493
5989 13.4182
5999 13.3872
6009 13.3564
6019 13.3256
6029 13.2949
6039 13.2644
6049 13.2339
6059 13.2036
6069 13.1734
6079 13.1433
6089 13.1133
6099 13.0834
6109 13.0536
6119 13.0239
6129 12.9943
6139 12.9648
6149 12.9354
6159 12.9061
6169 12.877
6179 12.8479
6189 12.8189
6199 12.79
6209 12.7613
6219 12.7326
6229 12.704
6239 12.6756
6249 12.6472
6259 12.6189
6269 12.5907
6279 12.5626
6289 12.5347
6299 12.5068
6309 12.479
6319 12.4513
6329 12.4237
6339 12.3962
6349 12.3688
6359 12.3414
6369 12.3142
6379 12.2871
6389 12.26
6399 12.2331
6409 12.2062
6419 12.1795
6429 12.1528
6439 12.1262
6449 12.0997
6459 12.0733
6469 12.047
6479 12.0207
6489 11.9946
6499 11.9685
6509 11.9426
6519 11.9167
6529 11.8909
6539 11.8652
6549 11.8396
6559 11.814
6569 11.7886
6579 11.7632
6589 11.7379
6599 11.7127
6609 11.6876
6619 11.6626
6629 11.6376
6639 11.6128
6649 11.588
6659 11.5633
6669 11.5386
6679 11.5141
6689 11.4896
6699 11.4653
6709 11.441
6719 11.4167
6729 11.3926
6739 11.3685
6749 11.3445
6759 11.3206
6769 11.2968
6779 11.273
6789 11.2494
6799 11.2258
6809 11.2022
6819 11.1788
6829 11.1554
6839 11.1321
6849 11.1089
6859 11.0857
6869 11.0627
6879 11.0397
6889 11.0167
6899 10.9939
6909 10.9711
6919 10.9484
6929 10.9257
6939 10.9032
6949 10.8807
6959 10.8583
6969 10.8359
6979 10.8136
6989 10.7914
6999 10.7693
7009 10.7472
7019 10.7252
7029 10.7033
7039 10.6814
7049 10.6596
7059 10.6379
7069 10.6162
7079 10.5946
7089 10.5731
7099 10.5517
7109 10.5303
7119 10.509
7129 10.4877
7139 10.4665
7149 10.4454
7159 10.4243
7169 10.4033
7179 10.3824
7189 10.3615
7199 10.3407
7209 10.32
7219 10.2993
7229 10.2787
7239 10.2582
7249 10.2377
7259 10.2173
7269 10.1969
7279 10.1766
7289 10.1564
7299 10.1362
7309 10.1161
7319 10.0961
7329 10.0761
7339 10.0562
7349 10.0363
7359 10.0165
7369 9.99675
7379 9.97707
7389 9.95744
7399 9.93787
7409 9.91837
7419 9.89892
7429 9.87953
7439 9.86019
7449 9.84092
7459 9.8217
7469 9.80254
7479 9.78344
7489 9.76439
7499 9.74541
7509 9.72647
7519 9.7076
7529 9.68878
7539 9.67002
7549 9.65131
7559 9.63266
7569 9.61406
7579 9.59552
7589 9.57703
7599 9.5586
7609 9.54022
7619 9.5219
7629 9.50363
7639 9.48541
7649 9.46725
7659 9.44914
7669 9.43108
7679 9.41307
7689 9.39512
7699 9.37722
7709 9.35938
7719 9.34158
7729 9.32384
7739 9.30615
7749 9.28851
7759 9.27092
7769 9.25338
7779 9.23589
7789 9.21846
7799 9.20107
7809 9.18373
7819 9.16645
7829 9.14921
7839 9.13203
7849 9.11489
7859 9.0978
7869 9.08076
7879 9.06377
7889 9.04683
7899 9.02993
7909 9.01309
7919 8.99629
7929 8.97954
7939 8.96284
7949 8.94619
7959 8.92958
7969 8.91302
7979 8.89651
7989 8.88004
7999 8.86362
8009 8.84725
8019 8.83092
8029 8.81464
8039 8.79841
8049 8.78222
8059 8.76608
8069 8.74998
8079 8.73392
8089 8.71792
8099 8.70195
8109 8.68603
8119 8.67016
8129 8.65433
8139 8.63854
8149 8.6228
8159 8.60711
8169 8.59145
8179 8.57584
8189 8.56027
8199 8.54475
8209 8.52927
8219 8.51383
8229 8.49843
8239 8.48308
8249 8.46777
8259 8.4525
8269 8.43727
8279 8.42209
8289 8.40695
8299 8.39184
8309 8.37678
8319 8.36176
8329 8.34679
8339 8.33185
8349 8.31695
8359 8.3021
8369 8.28728
8379 8.27251
8389 8.25777
8399 8.24308
8409 8.22842
8419 8.21381
8429 8.19923
8439 8.1847
8449 8.1702
8459 8.15574
8469 8.14133
8479 8.12695
8489 8.11261
8499 8.0983
8509 8.08404
8519 8.06982
8529 8.05563
8539 8.04148
8549 8.02737
8559 8.01329
8569 7.99926
8579 7.98526
8589 7.9713
8599 7.95737
8609 7.94349
8619 7.92964
8629 7.91582
8639 7.90205
8649 7.88831
8659 7.8746
8669 7.86094
8679 7.84731
8689 7.83371
8699 7.82015
8709 7.80663
8719 7.79314
8729 7.77969
8739 7.76627
8749 7.75289
8759 7.73954
8769 7.72623
8779 7.71296
8789 7.69971
8799 7.68651
8809 7.67333
8819 7.6602
8829 7.64709
8839 7.63402
8849 7.62098
8859 7.60798
8869 7.59501
8879 7.58208
8889 7.56918
8899 7.55631
8909 7.54348
8919 7.53067
8929 7.51791
8939 7.50517
8949 7.49247
8959 7.4798
8969 7.46716
8979 7.45456
8989 7.44199
8999 7.42945
9009 7.41694
9019 7.40446
9029 7.39202
9039 7.37961
9049 7.36723
9059 7.35488
9069 7.34256
9079 7.33027
9089 7.31802
9099 7.3058
9109 7.2936
9119 7.28144
9129 7.26931
9139 7.25721
9149 7.24514
9159 7.2331
9169 7.2211
9179 7.20912
9189 7.19717
9199 7.18525
9209 7.17336
9219 7.16151
9229 7.14968
9239 7.13788
9249 7.12611
9259 7.11437
9269 7.10266
9279 7.09098
9289 7.07933
9299 7.06771
9309 7.05612
9319 7.04455
9329 7.03302
9339 7.02151
9349 7.01003
9359 6.99858
9369 6.98716
9379 6.97577
9389 6.9644
9399 6.95307
9409 6.94176
9419 6.93048
9429 6.91923
9439 6.908
9449 6.8968
9459 6.88563
9469 6.87449
9479 6.86338
9489 6.85229
9499 6.84123
9509 6.8302
9519 6.81919
9529 6.80821
9539 6.79726
9549 6.78633
9559 6.77543
9569 6.76456
9579 6.75372
9589 6.7429
9599 6.7321
9609 6.72134
9619 6.7106
9629 6.69988
9639 6.68919
9649 6.67853
9659 6.66789
9669 6.65728
9679 6.64669
9689 6.63613
9699 6.6256
9709 6.61509
9719 6.60461
9729 6.59415
9739 6.58371
9749 6.57331
9759 6.56292
9769 6.55256
9779 6.54223
9789 6.53192
9799 6.52164
9809 6.51138
9819 6.50114
9829 6.49093
9839 6.48074
9849 6.47058
9859 6.46044
9869 6.45033
9879 6.44024
9889 6.43017
9899 6.42013
9909 6.41011
9919 6.40011
9929 6.39014
9939 6.3802
9949 6.37027
9959 6.36037
9969 6.35049
9979 6.34064
9989 6.33081
9999 6.321


==> plots/on-sgsp-stg-30x30-subsampled.txt <==
9999 0.201206
19999 0.394558
29999 0.5767
39999 0.742063
49999 0.934343
59999 1.13386
69999 1.32519
79999 1.50046
89999 1.67276
99999 1.82804
109999 1.99661
119999 2.20588
129999 2.37264
139999 2.53252
149999 2.6942
159999 2.84794
169999 3.00179
179999 3.17669
189999 3.32668
199999 3.47165
209999 3.6269
219999 3.79752
229999 3.96083
239999 4.08063
249999 4.22566
259999 4.36273
269999 4.49236
279999 4.62386
289999 4.7576
299999 4.93081
309999 5.06177
319999 5.22577
329999 5.36181
339999 5.47786
349999 5.59348
359999 5.73909
369999 5.87151
379999 5.9807
389999 6.08669
399999 6.22041
409999 6.33325
419999 6.43247
429999 6.55039
439999 6.6573
449999 6.77643
459999 6.86377
469999 6.99899
479999 7.10716
489999 7.19582
499999 7.31362
509999 7.39305
519999 7.48563
529999 7.57294
539999 7.65929
549999 7.77575
559999 7.87971
569999 7.97914
579999 8.07464
589999 8.14921
599999 8.27152
609999 8.34344
619999 8.41397
629999 8.49096
639999 8.55676
649999 8.63298
659999 8.72347
669999 8.81781
679999 8.89921
689999 8.99405
699999 9.05339
709999 9.11936
719999 9.17571
729999 9.24746
739999 9.31382
749999 9.39697
759999 9.47945
769999 9.5893
779999 9.65077
789999 9.72202
799999 9.80851
809999 9.89013
819999 9.97613
829999 10.0264
839999 10.0846
849999 10.1204
859999 10.1918
869999 10.2478
879999 10.2996
889999 10.3711
899999 10.4465
909999 10.5057
919999 10.5938
929999 10.6783
939999 10.7296
949999 10.8045
959999 10.8588
969999 10.9307
979999 10.9778
989999 11.0053
999999 11.0611
1009999 11.1022
1019999 11.1774
1029999 11.2147
1039999 11.2509
1049999 11.2798
1059999 11.3596
1069999 11.4052
1079999 11.4437
1089999 11.5014
1099999 11.5411
1109999 11.5521
1119999 11.6062
1129999 11.6581
1139999 11.7078
1149999 11.7785
1159999 11.8043
1169999 11.8238
1179999 11.8556
1189999 11.8964
1199999 11.9062
1209999 11.9506
1219999 11.9761
1229999 11.9993
1239999 12.0447
1249999 12.0643
1259999 12.0919
1269999 12.1395
1279999 12.1872
1289999 12.2405
1299999 12.2805
1309999 12.3341
1319999 12.3407
1329999 12.3547
1339999 12.3735
1349999 12.3941
1359999 12.4192
1369999 12.4305
1379999 12.4589
1389999 12.4523
1399999 12.4871
1409999 12.5071
1419999 12.5216
1429999 12.5372
1439999 12.556
1449999 12.6054
1459999 12.6115
1469999 12.6518
1479999 12.6655
1489999 12.6615
1499999 12.6732
1509999 12.7166
1519999 12.7236
1529999 12.7614
1539999 12.7606
1549999 12.7972
1559999 12.7987
1569999 12.824
1579999 12.833
1589999 12.8565
1599999 12.8846
1609999 12.8772
1619999 12.8758
1629999 12.8578
1639999 12.8728
1649999 12.8766
1659999 12.8843
1669999 12.8906
1679999 12.8836
1689999 12.8884
1699999 12.8723
1709999 12.8485
1719999 12.8464
1729999 12.8507
1739999 12.8666
1749999 12.8776
1759999 12.8974
1769999 12.8817
1779999 12.9038
1789999 12.8995
1799999 12.8898
1809999 12.8899
1819999 12.9041
1829999 12.9254
1839999 12.9156
1849999 12.9297
1859999 12.9254
1869999 12.9677
1879999 12.9656
1889999 12.9876
1899999 12.9795
1909999 12.9455
1919999 12.9294
1929999 12.9357
1939999 12.9166
1949999 12.9001
1959999 12.9088
1969999 12.8884
1979999 12.8955
1989999 12.8593
1999999 12.8783
2009999 12.8756
2019999 12.8751
2029999 12.8671
2039999 12.8596
2049999 12.8525
2059999 12.8562
2069999 12.8656
2079999 12.8313
2089999 12.8163
2099999 12.8189
2109999 12.839
2119999 12.829
2129999 12.8119
2139999 12.7771
2149999 12.7757
2159999 12.7612
2169999 12.748
2179999 12.7571
2189999 12.7417
2199999 12.7392
2209999 12.7207
2219999 12.732
2229999 12.7357
2239999 12.7314
2249999 12.7163
2259999 12.6916
2269999 12.7031
2279999 12.6718
2289999 12.6732
2299999 12.6617
2309999 12.6372
2319999 12.622
2329999 12.5998
2339999 12.5949
2349999 12.5642
2359999 12.5603
2369999 12.5698
2379999 12.5385
2389999 12.5178
2399999 12.5146
2409999 12.4886
2419999 12.4752
2429999 12.4527
2439999 12.4553
2449999 12.4884
2459999 12.4889
2469999 12.4933
2479999 12.4742
2489999 12.4701
2499999 12.4484
2509999 12.4226
2519999 12.3952
2529999 12.3756
2539999 12.3734
2549999 12.3505
2559999 12.3197
2569999 12.3223
2579999 12.3155
2589999 12.3103
2599999 12.2809
2609999 12.2703
2619999 12.2736
2629999 12.2657
2639999 12.2547
2649999 12.249
2659999 12.2203
2669999 12.2132
2679999 12.2068
2689999 12.2022
2699999 12.2078
2709999 12.1751
2719999 12.1621
2729999 12.1484
2739999 12.1424
2749999 12.1943
2759999 12.1754
2769999 12.1564
2779999 12.1293
2789999 12.1227
2799999 12.1301
2809999 12.1319
2819999 12.1126
2829999 12.1044
2839999 12.083
2849999 12.0726
2859999 12.07
2869999 12.0604
2879999 12.0499
2889999 12.0265
2899999 12.0157
2909999 12.0103
2919999 11.9908
2929999 11.9811
2939999 11.9499
2949999 11.937
2959999 11.914
2969999 11.8907
2979999 11.8654
2989999 11.8463
2999999 11.8265
3009999 11.8041
3019999 11.7889
3029999 11.7777
3039999 11.7467
3049999 11.7435
3059999 11.7229
3069999 11.7241
3079999 11.7386
3089999 11.726
3099999 11.7167
3109999 11.694
3119999 11.6758
3129999 11.6732
3139999 11.6444
3149999 11.6299
3159999 11.6205
3169999 11.6112
3179999 11.6026
3189999 11.5806
3199999 11.5718
3209999 11.5589
3219999 11.5502
3229999 11.5298
3239999 11.5249
3249999 11.5098
3259999 11.4868
3269999 11.4611
3279999 11.4574
3289999 11.4521
3299999 11.4271
3309999 11.4206
3319999 11.4174
3329999 11.4496
3339999 11.4226
3349999 11.405
3359999 11.3919
3369999 11.3772
3379999 11.3583
3389999 11.3631
3399999 11.3479
3409999 11.3286
3419999 11.3165
3429999 11.3191
3439999 11.2962
3449999 11.2966
3459999 11.2899
3469999 11.2796
3479999 11.2518
3489999 11.2411
3499999 11.2314
3509999 11.2035
3519999 11.1964
3529999 11.1883
3539999 11.1874
3549999 11.1697
3559999 11.1515
3569999 11.1357
3579999 11.1152
3589999 11.111
3599999 11.099
3609999 11.0821
3619999 11.0874
3629999 11.0748
3639999 11.0529
3649999 11.0443
3659999 11.0356
3669999 11.0302
3679999 11.0365
3689999 11.0439
3699999 11.0408
3709999 11.0217
3719999 11.0073
3729999 11.0292
3739999 11.0244
3749999 11.009
3759999 11
3769999 10.9851
3779999 10.9693
3789999 10.9493
3799999 10.9331
3809999 10.9162
3819999 10.9084
3829999 10.9092
3839999 10.8955
3849999 10.8925
3859999 10.8915
3869999 10.8811
3879999 10.8745
3889999 10.8644
3899999 10.8405
3909999 10.8152
3919999 10.8275
3929999 10.8326
3939999 10.847
3949999 10.8457
3959999 10.8223
3969999 10.8142
3979999 10.8271
3989999 10.8252
3999999 10.822
4009999 10.7963
4019999 10.7755
4029999 10.7515
4039999 10.733
4049999 10.7245
4059999 10.7006
4069999 10.6869
4079999 10.6714
4089999 10.6602
4099999 10.6401
4109999 10.6263
4119999 10.6238
4129999 10.6072
4139999 10.5918
4149999 10.5891
4159999 10.5766
4169999 10.568
4179999 10.5719
4189999 10.5671
4199999 10.5493
4209999 10.5333
4219999 10.525
4229999 10.5497
4239999 10.5336
4249999 10.537
4259999 10.5213
4269999 10.5119
4279999 10.5026
4289999 10.4825
4299999 10.4616
4309999 10.4406
4319999 10.4363
4329999 10.4183
4339999 10.425
4349999 10.4284
4359999 10.4114
4369999 10.3992
4379999 10.3911
4389999 10.3995
4399999 10.3918
4409999 10.3745
4419999 10.3644
4429999 10.345
4439999 10.33
4449999 10.3231
4459999 10.3167
4469999 10.3101
4479999 10.3109
4489999 10.3054
4499999 10.2973
4509999 10.2796
4519999 10.2853
4529999 10.291
4539999 10.2835
4549999 10.3043
4559999 10.2986
4569999 10.2887
4579999 10.2802
4589999 10.2738
4599999 10.2648
4609999 10.2806
4619999 10.3125
4629999 10.3276
4639999 10.3451
4649999 10.3312
4659999 10.316
4669999 10.3226
4679999 10.3158
4689999 10.3226
4699999 10.3131
4709999 10.3191
4719999 10.3074
4729999 10.2994
4739999 10.2867
4749999 10.2822
4759999 10.2726
4769999 10.2642
4779999 10.251
4789999 10.2456
4799999 10.2451
4809999 10.2389
4819999 10.2299
4829999 10.2309
4839999 10.2192
4849999 10.2303
4859999 10.2365
4869999 10.2379
4879999 10.2479
4889999 10.2409
4899999 10.228
4909999 10.2212
4919999 10.2185
4929999 10.2167
4939999 10.2094
4949999 10.2111
4959999 10.1948
4969999 10.196
4979999 10.1965
4989999 10.1879
4999999 10.1979
5009999 10.1872
5019999 10.2039
5029999 10.2047
5039999 10.1939
5049999 10.1909
5059999 10.173
5069999 10.1709
5079999 10.1605
5089999 10.1511
5099999 10.1373
5109999 10.1337
5119999 10.1135
5129999 10.0992
5139999 10.0927
5149999 10.0817
5159999 10.0711
5169999 10.0724
5179999 10.0805
5189999 10.0729
5199999 10.0645
5209999 10.0573
5219999 10.0494
5229999 10.0428
5239999 10.0491
5249999 10.052
5259999 10.0529
5269999 10.0381
5279999 10.0337
5289999 10.025
5299999 10.0178
5309999 10.0091
5319999 10.0178
5329999 10.0151
5339999 10.0215
5349999 10.0285
5359999 10.0252
5369999 10.017
5379999 10.0151
5389999 9.99872
5399999 9.99561
5409999 9.9885
5419999 9.98134
5429999 9.97373
5439999 9.95901
5449999 9.95141
5459999 9.94083
5469999 9.95069
5479999 9.94377
5489999 9.944
5499999 9.94037
5509999 9.94063
5519999 9.94107
5529999 9.95851
5539999 9.96975
5549999 9.97084
5559999 9.96664
5569999 9.95944
5579999 9.95316
5589999 9.95878
5599999 9.96728
5609999 9.96024
5619999 9.94499
5629999 9.94392
5639999 9.95998
5649999 9.96253
5659999 9.95731
5669999 9.95467
5679999 9.94837
5689999 9.96609
5699999 9.9717
5709999 9.98468
5719999 9.97349
5729999 9.96142
5739999 9.95475
5749999 9.94452
5759999 9.93993
5769999 9.93243
5779999 9.93161
5789999 9.92524
5799999 9.9166
5809999 9.93057
5819999 9.92541
5829999 9.91445
5839999 9.91431
5849999 9.91326
5859999 9.90683
5869999 9.90074
5879999 9.89149
5889999 9.88197
5899999 9.88269
5909999 9.87775
5919999 9.87074
5929999 9.87482
5939999 9.87361
5949999 9.86871
5959999 9.85735
5969999 9.84671
5979999 9.85065
5989999 9.84434
5999999 9.83674
6009999 9.82691
6019999 9.82782
6029999 9.81397
6039999 9.83157
6049999 9.82927
6059999 9.82448
6069999 9.83025
6079999 9.82617
6089999 9.83765
6099999 9.83274
6109999 9.82181
6119999 9.82348
6129999 9.81097
6139999 9.81073
6149999 9.81595
6159999 9.82442
6169999 9.81438
6179999 9.82411
6189999 9.82424
6199999 9.81286
6209999 9.8021
6219999 9.79904
6229999 9.78326
6239999 9.78764
6249999 9.79031
6259999 9.77963
6269999 9.7782
6279999 9.78582
6289999 9.78291
6299999 9.77164
6309999 9.76914
6319999 9.76427
6329999 9.76263
6339999 9.79149
6349999 9.80194
6359999 9.79995
6369999 9.80383
6379999 9.80355
6389999 9.80236
6399999 9.80806
6409999 9.80883
6419999 9.81384
6429999 9.81905
6439999 9.80608
6449999 9.80548
6459999 9.79327
6469999 9.78757
6479999 9.77413
6489999 9.76689
6499999 9.76954
6509999 9.76158
6519999 9.75686
6529999 9.74384
6539999 9.74649
6549999 9.74773
6559999 9.74764
6569999 9.73555
6579999 9.72844
6589999 9.7185
6599999 9.71059
6609999 9.71019
6619999 9.70035
6629999 9.69008
6639999 9.68388
6649999 9.67107
6659999 9.67115
6669999 9.6773
6679999 9.67654
6689999 9.67818
6699999 9.66998
6709999 9.68524
6719999 9.67555
6729999 9.68995
6739999 9.67752
6749999 9.67057
6759999 9.66792
6769999 9.66557
6779999 9.66244
6789999 9.65289
6799999 9.64963
6809999 9.65613
6819999 9.67177
6829999 9.66509
6839999 9.6568
6849999 9.64286
6859999 9.64467
6869999 9.645
6879999 9.65121
6889999 9.64248
6899999 9.63057
6909999 9.62261
6919999 9.62606
6929999 9.61543
6939999 9.61116
6949999 9.60331
6959999 9.59646
6969999 9.58385
6979999 9.5835
6989999 9.58655
6999999 9.57979
7009999 9.58542
7019999 9.57506
7029999 9.57042
7039999 9.59467
7049999 9.59039
7059999 9.58606
7069999 9.57767
7079999 9.56903
7089999 9.57601
7099999 9.57568
7109999 9.56862
7119999 9.57266
7129999 9.5711
7139999 9.57055
7149999 9.55372
7159999 9.55121
7169999 9.54369
7179999 9.55507
7189999 9.54515
7199999 9.54438
7209999 9.53523
7219999 9.53035
7229999 9.53151
7239999 9.53066
7249999 9.5264
7259999 9.54577
7269999 9.54906
7279999 9.56802
7289999 9.56096
7299999 9.5623
7309999 9.56346
7319999 9.56642
7329999 9.56559
7339999 9.56546
7349999 9.56202
7359999 9.55739
7369999 9.5538
7379999 9.56501
7389999 9.55906
7399999 9.55301
7409999 9.53994
7419999 9.54682
7429999 9.56625
7439999 9.57645
7449999 9.57182
7459999 9.57769
7469999 9.58077
7479999 9.5721
7489999 9.57205
7499999 9.56243
7509999 9.56391
7519999 9.56891
7529999 9.57559
7539999 9.57845
7549999 9.57611
7559999 9.57357
7569999 9.57789
7579999 9.56808
7589999 9.564
7599999 9.55691
7609999 9.57644
7619999 9.57658
7629999 9.59023
7639999 9.58961
7649999 9.59523
7659999 9.59344
7669999 9.58635
7679999 9.59617
7689999 9.59925
7699999 9.5931
7709999 9.58807
7719999 9.58202
7729999 9.57486
7739999 9.56071
7749999 9.56468
7759999 9.5699
7769999 9.57134
7779999 9.57062
7789999 9.56804
7799999 9.57554
7809999 9.5696
7819999 9.57449
7829999 9.56639
7839999 9.56336
7849999 9.55125
7859999 9.54755
7869999 9.53956
7879999 9.55276
7889999 9.54734
7899999 9.55895
7909999 9.55997
7919999 9.55271
7929999 9.54568
7939999 9.54126
7949999 9.54822
7959999 9.54761
7969999 9.54058
7979999 9.52743
7989999 9.52115
7999999 9.52234
8009999 9.51162
8019999 9.4991
8029999 9.49143
8039999 9.49911
8049999 9.50511
8059999 9.50291
8069999 9.50157
8079999 9.49375
8089999 9.50472
8099999 9.50362
8109999 9.49049
8119999 9.49111
8129999 9.48215
8139999 9.49192
8149999 9.49763
8159999 9.49894
8169999 9.48929
8179999 9.48921
8189999 9.49436
8199999 9.50405
8209999 9.49669
8219999 9.49186
8229999 9.49592
8239999 9.49911
8249999 9.49663
8259999 9.49024
8269999 9.49119
8279999 9.47962
8289999 9.47354
8299999 9.46378
8309999 9.46235
8319999 9.44629
8329999 9.4433
8339999 9.43836
8349999 9.42704
8359999 9.42068
8369999 9.41737
8379999 9.42765
8389999 9.43132
8399999 9.44387
8409999 9.42985
8419999 9.42881
8429999 9.42681
8439999 9.42723
8449999 9.42465
8459999 9.41816
8469999 9.42833
8479999 9.42688
8489999 9.41769
8499999 9.41265
8509999 9.40709
8519999 9.40167
8529999 9.38961
8539999 9.3854
8549999 9.37541
8559999 9.37086
8569999 9.37399
8579999 9.37234
8589999 9.36924
8599999 9.36871
8609999 9.36044
8619999 9.35952
8629999 9.35112
8639999 9.34744
8649999 9.38138
8659999 9.39549
8669999 9.38997
8679999 9.37974
8689999 9.37334
8699999 9.36953
8709999 9.36017
8719999 9.36167
8729999 9.36448
8739999 9.35405
8749999 9.35223
8759999 9.35056
8769999 9.34206
8779999 9.33886
8789999 9.33295
8799999 9.33315
8809999 9.33623
8819999 9.32117
8829999 9.31972
8839999 9.31731
8849999 9.31089
8859999 9.30715
8869999 9.30329
8879999 9.29636
8889999 9.28583
8899999 9.28702
8909999 9.28271
8919999 9.27861
8929999 9.28381
8939999 9.27632
8949999 9.26613
8959999 9.25994
8969999 9.25315
8979999 9.26847
8989999 9.25931
8999999 9.25939
9009999 9.25617
9019999 9.25991
9029999 9.2674
9039999 9.26819
9049999 9.281
9059999 9.27552
9069999 9.27351
9079999 9.26564
9089999 9.26125
9099999 9.25376
9109999 9.24632
9119999 9.23775
9129999 9.24435
9139999 9.24821
9149999 9.25368
9159999 9.27471
9169999 9.28604
9179999 9.27779
9189999 9.27193
9199999 9.26339
9209999 9.25541
9219999 9.2525
9229999 9.24873
9239999 9.25105
9249999 9.24606
9259999 9.25211
9269999 9.252
9279999 9.25025
9289999 9.24919
9299999 9.24355
9309999 9.23726
9319999 9.22857
9329999 9.21775
9339999 9.21141
9349999 9.20381
9359999 9.20527
9369999 9.20789
9379999 9.20497
9389999 9.19985
9399999 9.19446
9409999 9.19226
9419999 9.19077
9429999 9.18497
9439999 9.1875
9449999 9.19095
9459999 9.19657
9469999 9.19753
9479999 9.20168
9489999 9.1984
9499999 9.18737
9509999 9.17765
9519999 9.18275
9529999 9.17889
9539999 9.17577
9549999 9.16948
9559999 9.16312
9569999 9.15649
9579999 9.14809
9589999 9.14601
9599999 9.14178
9609999 9.15152
9619999 9.15434
9629999 9.15112
9639999 9.14278
9649999 9.13517
9659999 9.13831
9669999 9.14199
9679999 9.13803
9689999 9.13612
9699999 9.12823
9709999 9.12577
9719999 9.12403
9729999 9.12548
9739999 9.13117
9749999 9.13463
9759999 9.12904
9769999 9.13166
9779999 9.13306
9789999 9.13487
9799999 9.13138
9809999 9.13253
9819999 9.13275
9829999 9.1341
9839999 9.13349
9849999 9.13621
9859999 9.13393
9869999 9.1344
9879999 9.12574
9889999 9.13087
9899999 9.13684
9909999 9.13612
9919999 9.1378
9929999 9.14507
9939999 9.14264
9949999 9.13653
9959999 9.12786
9969999 9.12239
9979999 9.12079
9989999 9.11583
9999999 9.11872
10009999 9.11478
10019999 9.10709
10029999 9.10035
10039999 9.0929
10049999 9.09416
10059999 9.09963
10069999 9.09408
10079999 9.09114
10089999 9.09346
10099999 9.09187
10109999 9.09017
10119999 9.091
10129999 9.08681
10139999 9.0835
10149999 9.08852
10159999 9.08467
10169999 9.07846
10179999 9.07358
10189999 9.0716
10199999 9.06917
10209999 9.06739
10219999 9.06272
10229999 9.0664
10239999 9.07576
10249999 9.07766
10259999 9.07592
10269999 9.08108
10279999 9.08663
10289999 9.08498
10299999 9.08231
10309999 9.08138
10319999 9.09183
10329999 9.0949
10339999 9.08984
10349999 9.08614
10359999 9.10483
10369999 9.10516
10379999 9.10639
10389999 9.10611
10399999 9.10939
10409999 9.11623
10419999 9.10726
10429999 9.10257
10439999 9.11439
10449999 9.11183
10459999 9.11222
10469999 9.10893
10479999 9.10274
10489999 9.11564
10499999 9.10905
10509999 9.11142
10519999 9.12215
10529999 9.11771
10539999 9.11259
10549999 9.10319
10559999 9.09955
10569999 9.09748
10579999 9.09283
10589999 9.09564
10599999 9.09917
10609999 9.09809
10619999 9.09783
10629999 9.09845
10639999 9.09711
10649999 9.09067
10659999 9.07972
10669999 9.09067
10679999 9.08603
10689999 9.07892
10699999 9.07338
10709999 9.0766
10719999 9.06956
10729999 9.06356
10739999 9.05613
10749999 9.04947
10759999 9.05969
10769999 9.05788
10779999 9.05257
10789999 9.04736
10799999 9.04135
10809999 9.03525
10819999 9.03021
10829999 9.02116
10839999 9.01565
10849999 9.01519
10859999 9.02169
10869999 9.01897
10879999 9.01967
10889999 9.01906
10899999 9.01144
10909999 9.01038
10919999 9.01704
10929999 9.01065
10939999 9.01078
10949999 9.00964
10959999 9.00686
10969999 8.99895
10979999 9.01649
10989999 9.024
10999999 9.02232
11009999 9.02724
11019999 9.02473
11029999 9.0297
11039999 9.02475
11049999 9.03644
11059999 9.0367
11069999 9.05243
11079999 9.04986
11089999 9.04725
11099999 9.04503
11109999 9.04338
11119999 9.04141
11129999 9.0382
11139999 9.03299
11149999 9.03066
11159999 9.03118
11169999 9.04317
11179999 9.04458
11189999 9.03834
11199999 9.03836
11209999 9.05147
11219999 9.04988
11229999 9.04391
11239999 9.03635
11249999 9.03182
11259999 9.02785
11269999 9.03183
11279999 9.02863
11289999 9.02099
11299999 9.02991
11309999 9.02611
11319999 9.02848
11329999 9.0344
11339999 9.02912
11349999 9.02391
11359999 9.01929
11369999 9.01434
11379999 9.00884
11389999 9.00303
11399999 9.00081
11409999 8.99813
11419999 8.99556
11429999 8.99769
11439999 9.00345
11449999 9.00399
11459999 8.99651
11469999 8.9967
11479999 8.99303
11489999 8.98906
11499999 8.98703
11509999 8.98691
11519999 8.99277
11529999 8.98714
11539999 8.98539
11549999 8.99499
11559999 8.99132
11569999 8.99175
11579999 8.98491
11589999 8.97878
11599999 8.98193
11609999 8.98198
11619999 8.9775
11629999 8.98528
11639999 8.98119
11649999 8.98888
11659999 8.98568
11669999 8.98459
11679999 8.97878
11689999 8.97739
11699999 8.97714
11709999 8.96717
11719999 8.96685
11729999 8.96654
11739999 8.96022
11749999 8.95619
11759999 8.96324
11769999 8.95914
11779999 8.95899
11789999 8.95838
11799999 8.95752
11809999 8.96436
11819999 8.96082
11829999 8.96271
11839999 8.95666
11849999 8.96752
11859999 8.96775
11869999 8.95665
11879999 8.95885
11889999 8.95533
11899999 8.94883
11909999 8.95133
11919999 8.96161
11929999 8.95677
11939999 8.95207
11949999 8.95466
11959999 8.95713
11969999 8.95102
11979999 8.94923
11989999 8.95479
11999999 8.96657
12009999 8.97351
12019999 8.98343
12029999 8.98281
12039999 8.98483
12049999 8.98251
12059999 8.98212
12069999 8.9946
12079999 8.9977
12089999 9.0054
12099999 9.0015
12109999 8.99305
12119999 8.99401
12129999 8.99186
12139999 8.99949
12149999 8.9946
12159999 9.00023
12169999 9.003
12179999 9.00397
12189999 8.99821
12199999 8.99529
12209999 9.00989
12219999 9.01634
12229999 9.0094
12239999 9.00824
12249999 9.00921
12259999 9.0029
12269999 8.99764
12279999 9.00237
12289999 8.99825
12299999 9.03057
12309999 9.03913
12319999 9.03719
12329999 9.03097
12339999 9.03485
12349999 9.02998
12359999 9.0221
12369999 9.01636
12379999 9.02327
12389999 9.01746
12399999 9.01182
12409999 9.01195
12419999 9.00933
12429999 9.0108
12439999 9.00902
12449999 9.02013
12459999 9.02073
12469999 9.0199
12479999 9.04276
12489999 9.04679
12499999 9.04731
12509999 9.06647
12519999 9.06035
12529999 9.07002
12539999 9.06695
12549999 9.06453
12559999 9.07013
12569999 9.06857
12579999 9.07535
12589999 9.0653
12599999 9.07525
12609999 9.0713
12619999 9.06121
12629999 9.05915
12639999 9.05417
12649999 9.07481
12659999 9.08077
12669999 9.08511
12679999 9.07905
12689999 9.07367
12699999 9.07315
12709999 9.06861
12719999 9.05858
12729999 9.07783
12739999 9.07515
12749999 9.06948
12759999 9.06583
12769999 9.07473
12779999 9.07809
12789999 9.07117
12799999 9.06736
12809999 9.06533
12819999 9.06059
12829999 9.05413
12839999 9.05949
12849999 9.05063
12859999 9.05259
12869999 9.04426
12879999 9.03828
12889999 9.03517
12899999 9.03174
12909999 9.02669
12919999 9.03241
12929999 9.02933
12939999 9.01953
12949999 9.01993
12959999 9.01561
12969999 9.01028
12979999 9.00179
12989999 8.99988
12999999 9.00141
13009999 8.99933
13019999 8.99517
13029999 8.9999
13039999 9.00356
13049999 9.00254
13059999 8.99892
13069999 8.99445
13079999 8.99046
13089999 8.99824
13099999 8.9928
13109999 8.98738
13119999 8.98637
13129999 8.99108
13139999 8.98753
13149999 8.98509
13159999 8.99034
13169999 8.98743
13179999 8.99061
13189999 8.98839
13199999 8.98593
13209999 8.97996
13219999 8.98704
13229999 8.98592
13239999 8.98584
13249999 8.98805
13259999 8.99562
13269999 8.99503
13279999 9.00518
13289999 9.00239
13299999 9.00098
13309999 9.00049
13319999 8.99729
13329999 9.00113
13339999 9.00596
13349999 9.00165
13359999 9.01773
13369999 9.03475
13379999 9.03011
13389999 9.02711
13399999 9.03338
13409999 9.02791
13419999 9.02792
13429999 9.02465
13439999 9.037
13449999 9.04794
13459999 9.03999
13469999 9.0332
13479999 9.03072
13489999 9.03514
13499999 9.03206
13509999 9.04405
13519999 9.04558
13529999 9.05783
13539999 9.05489
13549999 9.05376
13559999 9.05257
13569999 9.07255
13579999 9.07196
13589999 9.06701
13599999 9.06727
13609999 9.06864
13619999 9.06935
13629999 9.08235
13639999 9.07663
13649999 9.07176
13659999 9.06161
13669999 9.058
13679999 9.05671
13689999 9.05619
13699999 9.05304
13709999 9.04719
13719999 9.04522
13729999 9.04344
13739999 9.04496
13749999 9.03622
13759999 9.04345
13769999 9.04024
13779999 9.03895
13789999 9.04464
13799999 9.04075
13809999 9.04644
13819999 9.04466
13829999 9.04406
13839999 9.0437
13849999 9.04161
13859999 9.05281
13869999 9.04367
13879999 9.04215
13889999 9.03887
13899999 9.0367
13909999 9.03714
13919999 9.03676
13929999 9.03041
13939999 9.02217
13949999 9.01814
13959999 9.01408
13969999 9.01312
13979999 9.01185
13989999 9.01157
13999999 9.00468
14009999 9.00783
14019999 9.01266
14029999 9.01122
14039999 9.00666
14049999 9.00998
14059999 9.01345
14069999 9.01015
14079999 9.00389
14089999 9.00679
14099999 9.00806
14109999 9.00772
14119999 9.02038
14129999 9.01695
14139999 9.04431
14149999 9.03533
14159999 9.03304
14169999 9.02637
14179999 9.02638
14189999 9.02719
14199999 9.02099
14209999 9.0272
14219999 9.0275
14229999 9.02682
14239999 9.02112
14249999 9.0162
14259999 9.0185
14269999 9.0171
14279999 9.01441
14289999 9.00637
14299999 9.00836
14309999 9.02029
14319999 9.01779
14329999 9.02393
14339999 9.02054
14349999 9.01573
14359999 9.01302
14369999 9.00891
14379999 9.00486
14389999 9.01251
14399999 9.01787
14409999 9.01199
14419999 9.00948
14429999 9.00495
14439999 9.00216
14449999 8.99805
14459999 8.99591
14469999 8.98735
14479999 8.97628
14489999 8.97093
14499999 8.97011
14509999 8.96672
14519999 8.96515
14529999 8.96125
14539999 8.96113
14549999 8.96793
14559999 8.97121
14569999 8.97023
14579999 8.97185
14589999 8.97507
14599999 8.97638
14609999 8.97687
14619999 8.98797
14629999 8.98734
14639999 8.99233
14649999 8.98443
14659999 8.97904
14669999 8.98204
14679999 8.98645
14689999 8.98723
14699999 8.97767
14709999 8.97013
14719999 8.97472
14729999 8.97387
14739999 8.97833
14749999 8.97635
14759999 8.9703
14769999 8.9621
14779999 8.96127
14789999 8.95735
14799999 8.95275
14809999 8.94499
14819999 8.94344
14829999 8.94198
14839999 8.93736
14849999 8.94011
14859999 8.94604
14869999 8.94351
14879999 8.93819
14889999 8.93407
14899999 8.93368
14909999 8.9458
14919999 8.94714
14929999 8.94673
14939999 8.94606
14949999 8.95026
14959999 8.94748
14969999 8.94397
14979999 8.97299
14989999 8.99247
14999999 8.99048
15009999 9.0041
15019999 9.00758
15029999 9.00708
15039999 9.01009
15049999 9.01883
15059999 9.01731
15069999 9.0191
15079999 9.01458
15089999 9.01839
15099999 9.01376
15109999 9.00817
15119999 9.01226
15129999 9.01526
15139999 9.02377
15149999 9.02456
15159999 9.01956
15169999 9.01467
15179999 9.01193
15189999 9.01549
15199999 9.03348
15209999 9.03066
15219999 9.02676
15229999 9.02024
15239999 9.0176
15249999 9.01986
15259999 9.02332
15269999 9.02208
15279999 9.02451
15289999 9.01976
15299999 9.02529
15309999 9.01968
15319999 9.0209
15329999 9.01246
15339999 9.01801
15349999 9.01791
15359999 9.02016
15369999 9.01455
15379999 9.01238
15389999 9.00777
15399999 9.03156
15409999 9.03088
15419999 9.03207
15429999 9.02726
15439999 9.01741
15449999 9.00961
15459999 9.00852
15469999 9.01065
15479999 9.00446
15489999 9.00006
15499999 9.00555
15509999 9.00652
15519999 9.00064
15529999 9.00562
15539999 9.00245
15549999 9.00478
15559999 9.00593
15569999 9.00167
15579999 8.99784
15589999 8.99631
15599999 9.00102
15609999 8.99797
15619999 8.99493
15629999 8.98603
15639999 8.98383
15649999 8.98174
15659999 8.99048
15669999 8.98557
15679999 8.98212
15689999 8.97392
15699999 8.96428
15709999 8.95899
15719999 8.95313
15729999 8.96555
15739999 8.96204
15749999 8.96303
15759999 8.96
15769999 8.96476
15779999 8.96611
15789999 8.96054
15799999 8.95985
15809999 8.96021
15819999 8.95434
15829999 8.9557
15839999 8.95115
15849999 8.94997
15859999 8.9424
15869999 8.94147
15879999 8.93874
15889999 8.9399
15899999 8.93279
15909999 8.93204
15919999 8.93025
15929999 8.92772
15939999 8.9209
15949999 8.93256
15959999 8.93252
15969999 8.93017
15979999 8.93456
15989999 8.93021
15999999 8.93467
16009999 8.92965
16019999 8.93104
16029999 8.92778
16039999 8.92799
16049999 8.92493
16059999 8.91976
16069999 8.91589
16079999 8.93167
16089999 8.94399
16099999 8.93889
16109999 8.93772
16119999 8.93598
16129999 8.93608
16139999 8.933
16149999 8.92462
16159999 8.93791
16169999 8.93931
16179999 8.937
16189999 8.94264
16199999 8.9507
16209999 8.94197
16219999 8.93819
16229999 8.94311
16239999 8.93923
16249999 8.94459
16259999 8.94337
16269999 8.93896
16279999 8.93319
16289999 8.93262
16299999 8.93138
16309999 8.92601
16319999 8.92035
16329999 8.91523
16339999 8.90674
16349999 8.91177
16359999 8.90817
16369999 8.91185
16379999 8.90537
16389999 8.89887
16399999 8.89163
16409999 8.8938
16419999 8.88494
16429999 8.88275
16439999 8.88913
16449999 8.8846
16459999 8.88961
16469999 8.88597
16479999 8.88131
16489999 8.87765
16499999 8.87404
16509999 8.86848
16519999 8.87865
16529999 8.88001
16539999 8.88158
16549999 8.88234
16559999 8.88297
16569999 8.87973
16579999 8.87721
16589999 8.87622
16599999 8.88146
16609999 8.87464
16619999 8.87299
16629999 8.86589
16639999 8.85916
16649999 8.86242
16659999 8.86189
16669999 8.86426
16679999 8.86783
16689999 8.86519
16699999 8.86619
16709999 8.86393
16719999 8.86202
16729999 8.87064
16739999 8.86687
16749999 8.86191
16759999 8.8578
16769999 8.87737
16779999 8.87368
16789999 8.87742
16799999 8.87525
16809999 8.87862
16819999 8.88503
16829999 8.88713
16839999 8.88357
16849999 8.88426
16859999 8.88561
16869999 8.88188
16879999 8.87776
16889999 8.8732
16899999 8.8746
16909999 8.87635
16919999 8.87974
16929999 8.87777
16939999 8.8786
16949999 8.87304
16959999 8.87684
16969999 8.87054
16979999 8.86379
16989999 8.87341
16999999 8.86649
17009999 8.86853
17019999 8.86618
17029999 8.8585
17039999 8.85751
17049999 8.84922
17059999 8.85062
17069999 8.84766
17079999 8.84065
17089999 8.83914
17099999 8.84246
17109999 8.83649
17119999 8.83977
17129999 8.84085
17139999 8.84005
17149999 8.841
17159999 8.8351
17169999 8.82498
17179999 8.82137
17189999 8.82024
17199999 8.81692
17209999 8.81731
17219999 8.81736
17229999 8.81851
17239999 8.81265
17249999 8.81487
17259999 8.82354
17269999 8.82019
17279999 8.82207
17289999 8.81615
17299999 8.81497
17309999 8.81254
17319999 8.80227
17329999 8.80144
17339999 8.79907
17349999 8.79525
17359999 8.79664
17369999 8.79049
17379999 8.79325
17389999 8.79276
17399999 8.78864
17409999 8.7805
17419999 8.77746
17429999 8.77558
17439999 8.78842
17449999 8.79137
17459999 8.78723
17469999 8.79156
17479999 8.78924
17489999 8.79771
17499999 8.80497
17509999 8.8126
17519999 8.80874
17529999 8.81133
17539999 8.8224
17549999 8.82606
17559999 8.834
17569999 8.84976
17579999 8.84674
17589999 8.84501
17599999 8.84305
17609999 8.83657
17619999 8.84144
17629999 8.83195
17639999 8.82685
17649999 8.82646
17659999 8.83234
17669999 8.83825
17679999 8.83755
17689999 8.83755
17699999 8.83577
17709999 8.83891
17719999 8.83615
17729999 8.83337
17739999 8.83697
17749999 8.83354
17759999 8.83859
17769999 8.84534
17779999 8.84482
17789999 8.84039
17799999 8.83788
17809999 8.83787
17819999 8.83363
17829999 8.82793
17839999 8.82366
17849999 8.81696
17859999 8.81954
17869999 8.82921
17879999 8.82266
17889999 8.8208
17899999 8.81886
17909999 8.8188
17919999 8.82062
17929999 8.82852
17939999 8.82369
17949999 8.82377
17959999 8.82018
17969999 8.81687
17979999 8.81704
17989999 8.81153
17999999 8.81537
18009999 8.81221
18019999 8.81012
18029999 8.80443
18039999 8.80072
18049999 8.80818
18059999 8.80232
18069999 8.79786
18079999 8.79611
18089999 8.79363
18099999 8.79867
18109999 8.79745
18119999 8.80166
18129999 8.7949
18139999 8.79298
18149999 8.78965
18159999 8.78809
18169999 8.78428
18179999 8.78456
18189999 8.77839
18199999 8.77271
18209999 8.77119
18219999 8.76798
18229999 8.76923
18239999 8.76993
18249999 8.76282
18259999 8.76576
18269999 8.76374
18279999 8.76151
18289999 8.76133
18299999 8.76926
18309999 8.76796
18319999 8.76064
18329999 8.75809
18339999 8.75879
18349999 8.75886
18359999 8.75446
18369999 8.74701
18379999 8.7539
18389999 8.75056
18399999 8.75242
18409999 8.75468
18419999 8.75253
18429999 8.75427
18439999 8.75051
18449999 8.75825
18459999 8.77977
18469999 8.77914
18479999 8.77631
18489999 8.77782
18499999 8.78073
18509999 8.78079
18519999 8.7795
18529999 8.77544
18539999 8.79283
18549999 8.78373
18559999 8.78213
18569999 8.78585
18579999 8.78224
18589999 8.77264
18599999 8.77725
18609999 8.77097
18619999 8.76731
18629999 8.76393
18639999 8.76276
18649999 8.76326
18659999 8.7589
18669999 8.7544
18679999 8.75581
18689999 8.75868
18699999 8.75358
18709999 8.75022
18719999 8.75681
18729999 8.75125
18739999 8.74692
18749999 8.74551
18759999 8.74631
18769999 8.73971
18779999 8.73739
18789999 8.73546
18799999 8.73002
18809999 8.72984
18819999 8.72372
18829999 8.72591
18839999 8.73202
18849999 8.72948
18859999 8.73159
18869999 8.72945
18879999 8.73413
18889999 8.73295
18899999 8.72684
18909999 8.72745
18919999 8.72642
18929999 8.73876
18939999 8.73521
18949999 8.73234
18959999 8.73122
18969999 8.7403
18979999 8.73979
18989999 8.73427
18999999 8.73443
19009999 8.73776
19019999 8.73761
19029999 8.73737
19039999 8.73739
19049999 8.73738
19059999 8.74263
19069999 8.75999
19079999 8.75698
19089999 8.75476
19099999 8.75182
19109999 8.7471
19119999 8.7479
19129999 8.75639
19139999 8.75152
19149999 8.75947
19159999 8.75954
19169999 8.75618
19179999 8.75356
19189999 8.75619
19199999 8.75058
19209999 8.75174
19219999 8.74578
19229999 8.7466
19239999 8.74824
19249999 8.748
19259999 8.75537
19269999 8.75938
19279999 8.76205
19289999 8.75886
19299999 8.75852
19309999 8.76327
19319999 8.76281
19329999 8.76017
19339999 8.75351
19349999 8.75449
19359999 8.7527
19369999 8.75632
19379999 8.74612
19389999 8.74249
19399999 8.74019
19409999 8.74416
19419999 8.74453
19429999 8.74488
19439999 8.73972
19449999 8.74324
19459999 8.7421
19469999 8.73679
19479999 8.73037
19489999 8.73549
19499999 8.73324
19509999 8.73827
19519999 8.73452
19529999 8.73344
19539999 8.72987
19549999 8.73289
19559999 8.73085
19569999 8.72929
19579999 8.73188
19589999 8.72736
19599999 8.72827
19609999 8.73034
19619999 8.72749
19629999 8.72469
19639999 8.72161
19649999 8.71898
19659999 8.71502
19669999 8.71339
19679999 8.71341
19689999 8.719
19699999 8.71526
19709999 8.71448
19719999 8.71428
19729999 8.7128
19739999 8.70997
19749999 8.70862
19759999 8.71255
19769999 8.72107
19779999 8.7299
19789999 8.72392
19799999 8.72382
19809999 8.72513
19819999 8.71702
19829999 8.7184
19839999 8.72493
19849999 8.72154
19859999 8.73083
19869999 8.72775
19879999 8.71914
19889999 8.7186
19899999 8.71505
19909999 8.7183
19919999 8.71717
19929999 8.7118
19939999 8.71277
19949999 8.70685
19959999 8.70666
19969999 8.70346
19979999 8.70391
19989999 8.70047
19999999 8.69563
20009999 8.69842
20019999 8.70132
20029999 8.69899
20039999 8.7019
20049999 8.70046
20059999 8.702
20069999 8.6982
20079999 8.70649
20089999 8.70163
20099999 8.69734
20109999 8.69713
20119999 8.69921
20129999 8.69829
20139999 8.69404
20149999 8.69766
20159999 8.69814
20169999 8.69615
20179999 8.69968
20189999 8.70789
20199999 8.70862
20209999 8.70399
20219999 8.70693
20229999 8.69993
20239999 8.69993
20249999 8.70304
20259999 8.70713
20269999 8.70918
20279999 8.71447
20289999 8.71012
20299999 8.70919
20309999 8.70944
20319999 8.70557
20329999 8.70388
20339999 8.70882
20349999 8.71299
20359999 8.71377
20369999 8.71238
20379999 8.70938
20389999 8.70816
20399999 8.70348
20409999 8.69803
20419999 8.69812
20429999 8.70011
20439999 8.69582
20449999 8.69997
20459999 8.69995
20469999 8.69639
20479999 8.69632
20489999 8.69628
20499999 8.68948
20509999 8.69087
20519999 8.69484
20529999 8.69148
20539999 8.69236
20549999 8.69636
20559999 8.69739
20569999 8.69528
20579999 8.6987
20589999 8.70905
20599999 8.70975
20609999 8.71773
20619999 8.72465
20629999 8.72742
20639999 8.73262
20649999 8.72908
20659999 8.72497
20669999 8.71771
20679999 8.72993
20689999 8.73279
20699999 8.73264
20709999 8.73354
20719999 8.73872
20729999 8.74125
20739999 8.72959
20749999 8.73286
20759999 8.7252
20769999 8.72543
20779999 8.71971
20789999 8.71671
20799999 8.71602
20809999 8.72551
20819999 8.72155
20829999 8.72034
20839999 8.72022
20849999 8.711
20859999 8.71069
20869999 8.72119
20879999 8.72048
20889999 8.7205
20899999 8.7164
20909999 8.71912
20919999 8.7222
20929999 8.71633
20939999 8.71361
20949999 8.7087
20959999 8.71076
20969999 8.7083
20979999 8.70847
20989999 8.71156
20999999 8.7113
21009999 8.70911
21019999 8.71388
21029999 8.71087
21039999 8.71277
21049999 8.71681
21059999 8.72587
21069999 8.72447
21079999 8.72173
21089999 8.72877
21099999 8.72521
21109999 8.72675
21119999 8.72754
21129999 8.72601
21139999 8.7321
21149999 8.7244
21159999 8.73454
21169999 8.73456
21179999 8.74455
21189999 8.74712
21199999 8.74602
21209999 8.74485
21219999 8.76004
21229999 8.76213
21239999 8.76064
21249999 8.75766
21259999 8.75923
21269999 8.7547
21279999 8.75673
21289999 8.75779
21299999 8.75254
21309999 8.75281
21319999 8.74998
21329999 8.74973
21339999 8.74523
21349999 8.75547
21359999 8.75141
21369999 8.75256
21379999 8.7508
21389999 8.75783
21399999 8.75468
21409999 8.75294
21419999 8.75439
21429999 8.74778
21439999 8.7454
21449999 8.74423
21459999 8.74827
21469999 8.75174
21479999 8.75826
21489999 8.75512
21499999 8.7636
21509999 8.75917
21519999 8.76303
21529999 8.76554
21539999 8.76837
21549999 8.76447
21559999 8.75992
21569999 8.75863
21579999 8.75264
21589999 8.74655
21599999 8.74758
21609999 8.74324
21619999 8.74274
21629999 8.74241
21639999 8.74435
21649999 8.73878
21659999 8.73428
21669999 8.7354
21679999 8.73375
21689999 8.72958
21699999 8.72349
21709999 8.72194
21719999 8.72288
21729999 8.72059
21739999 8.72021
21749999 8.73729
21759999 8.73572
21769999 8.73399
21779999 8.73278
21789999 8.7273
21799999 8.72734
21809999 8.72404
21819999 8.72542
21829999 8.72476
21839999 8.71827
21849999 8.72345
21859999 8.72895
21869999 8.7252
21879999 8.7222
21889999 8.72474
21899999 8.72124
21909999 8.71969
21919999 8.71742
21929999 8.72131
21939999 8.71207
21949999 8.7094
21959999 8.70654
21969999 8.7045
21979999 8.70374
21989999 8.70459
21999999 8.71467
22009999 8.71577
22019999 8.71902
22029999 8.71598
22039999 8.72451
22049999 8.72008
22059999 8.71393
22069999 8.72796
22079999 8.7329
22089999 8.72863
22099999 8.73357
22109999 8.73186
22119999 8.73139
22129999 8.73278
22139999 8.72841
22149999 8.72283
22159999 8.72258
22169999 8.72105
22179999 8.72125
22189999 8.72581
22199999 8.7231
22209999 8.72661
22219999 8.72647
22229999 8.72729
22239999 8.72627
22249999 8.73626
22259999 8.73943
22269999 8.73927
22279999 8.73159
22289999 8.73149
22299999 8.73895
22309999 8.73556
22319999 8.73885
22329999 8.73671
22339999 8.72927
22349999 8.73671
22359999 8.73682
22369999 8.73759
22379999 8.73607
22389999 8.73804
22399999 8.73926
22409999 8.73615
22419999 8.74862
22429999 8.75342
22439999 8.74834
22449999 8.74805
22459999 8.74309
22469999 8.74031
22479999 8.7421
22489999 8.74096
22499999 8.74178
22509999 8.74298
22519999 8.74822
22529999 8.7554
22539999 8.75398
22549999 8.7574
22559999 8.75805
22569999 8.75527
22579999 8.76128
22589999 8.75658
22599999 8.75857
22609999 8.75725
22619999 8.75558
22629999 8.7478
22639999 8.74405
22649999 8.74185
22659999 8.74084
22669999 8.74306
22679999 8.74074
22689999 8.74152
22699999 8.7386
22709999 8.73738
22719999 8.72866
22729999 8.7222
22739999 8.72627
22749999 8.72595
22759999 8.72772
22769999 8.73524
22779999 8.73659
22789999 8.73261
22799999 8.72967
22809999 8.72398
22819999 8.72315
22829999 8.72519
22839999 8.72489
22849999 8.72487
22859999 8.72088
22869999 8.71785
22879999 8.71403
22889999 8.71782
22899999 8.71447
22909999 8.7153
22919999 8.71819
22929999 8.71812
22939999 8.7192
22949999 8.71636
22959999 8.71867
22969999 8.71855
22979999 8.71806
22989999 8.71768
22999999 8.72516
23009999 8.722
23019999 8.72103
23029999 8.72323
23039999 8.72421
23049999 8.72522
23059999 8.72757
23069999 8.7253
23079999 8.72417
23089999 8.7246
23099999 8.72087
23109999 8.72522
23119999 8.72605
23129999 8.73081
23139999 8.72693
23149999 8.72554
23159999 8.72207
23169999 8.71774
23179999 8.71385
23189999 8.71231
23199999 8.71654
23209999 8.71345
23219999 8.71053
23229999 8.71119
23239999 8.71098
23249999 8.71499
23259999 8.71616
23269999 8.71108
23279999 8.73052
23289999 8.72915
23299999 8.72676
23309999 8.72396
23319999 8.71883
23329999 8.72725
23339999 8.72838
23349999 8.7243
23359999 8.72124
23369999 8.71966
23379999 8.72062
23389999 8.72032
23399999 8.72217
23409999 8.71941
23419999 8.7126
23429999 8.71323
23439999 8.70901
23449999 8.71162
23459999 8.70967
23469999 8.71294
23479999 8.70962
23489999 8.70282
23499999 8.70554
23509999 8.71099
23519999 8.71366
23529999 8.7101
23539999 8.7213
23549999 8.71714
23559999 8.72915
23569999 8.72519
23579999 8.72365
23589999 8.72559
23599999 8.72659
23609999 8.71791
23619999 8.72101
23629999 8.72183
23639999 8.72353
23649999 8.72174
23659999 8.71681
23669999 8.71261
23679999 8.71917
23689999 8.71251
23699999 8.71552
23709999 8.72147
23719999 8.72793
23729999 8.73206
23739999 8.72997
23749999 8.73071
23759999 8.7239
23769999 8.723
23779999 8.72347
23789999 8.7252
23799999 8.72436
23809999 8.72948
23819999 8.73098
23829999 8.74176
23839999 8.74282
23849999 8.74649
23859999 8.74897
23869999 8.75565
23879999 8.75621
23889999 8.75808
23899999 8.75403
23909999 8.75198
23919999 8.74867
23929999 8.75086
23939999 8.74761
23949999 8.74729
23959999 8.75355
23969999 8.75912
23979999 8.75399
23989999 8.74517
23999999 8.74038
24009999 8.73633
24019999 8.73431
24029999 8.73181
24039999 8.73123
24049999 8.72551
24059999 8.72569
24069999 8.72086
24079999 8.71869
24089999 8.7165
24099999 8.71596
24109999 8.7121
24119999 8.71885
24129999 8.72142
24139999 8.71707
24149999 8.71629
24159999 8.7205
24169999 8.71404
24179999 8.71192
24189999 8.71271
24199999 8.71633
24209999 8.72
24219999 8.73482
24229999 8.73388
24239999 8.73468
24249999 8.74165
24259999 8.76402
24269999 8.76604
24279999 8.76192
24289999 8.75813
24299999 8.7623
24309999 8.7703
24319999 8.76835
24329999 8.7626
24339999 8.75898
24349999 8.75886
24359999 8.75162
24369999 8.75278
24379999 8.7601
24389999 8.75666
24399999 8.75607
24409999 8.75662
24419999 8.75639
24429999 8.75534
24439999 8.75568
24449999 8.75694
24459999 8.75859
24469999 8.75143
24479999 8.75103
24489999 8.7487
24499999 8.75617
24509999 8.75499
24519999 8.7623
24529999 8.76169
24539999 8.76226
24549999 8.76356
24559999 8.75956
24569999 8.7544
24579999 8.74814
24589999 8.74374
24599999 8.74457
24609999 8.73868
24619999 8.73497
24629999 8.73463
24639999 8.72473
24649999 8.72148
24659999 8.72651
24669999 8.72349
24679999 8.71817
24689999 8.72018
24699999 8.71897
24709999 8.72438
24719999 8.7227
24729999 8.71436
24739999 8.713
24749999 8.71335
24759999 8.71109
24769999 8.70976
24779999 8.70236
24789999 8.69762
24799999 8.69734
24809999 8.69745
24819999 8.70046
24829999 8.70114
24839999 8.70161
24849999 8.69942
24859999 8.69017
24869999 8.68729
24879999 8.68723
24889999 8.68778
24899999 8.68277
24909999 8.67531
24919999 8.67118
24929999 8.66758
24939999 8.69323
24949999 8.69066
24959999 8.68909
24969999 8.68826
24979999 8.69488
24989999 8.69219
24999999 8.69319
25009999 8.69329
25019999 8.68884
25029999 8.68601
25039999 8.68463
25049999 8.69082
25059999 8.69446
25069999 8.69195
25079999 8.69655
25089999 8.6994
25099999 8.6973
25109999 8.69307
25119999 8.69041
25129999 8.68259
25139999 8.68334
25149999 8.68121
25159999 8.67939
25169999 8.67664
25179999 8.67282
25189999 8.67425
25199999 8.67393
25209999 8.67919
25219999 8.67258
25229999 8.67298
25239999 8.67067
25249999 8.6665
25259999 8.66523
25269999 8.66471
25279999 8.66294
25289999 8.65909
25299999 8.65739
25309999 8.66197
25319999 8.67166
25329999 8.66689
25339999 8.66859
25349999 8.67082
25359999 8.66967
25369999 8.67353
25379999 8.67626
25389999 8.67372
25399999 8.68391
25409999 8.6807
25419999 8.67791
25429999 8.68022
25439999 8.68648
25449999 8.69365
25459999 8.68977
25469999 8.68809
25479999 8.68526
25489999 8.69125
25499999 8.69606
25509999 8.69616
25519999 8.69337
25529999 8.69336
25539999 8.70281
25549999 8.6995
25559999 8.70302
25569999 8.70561
25579999 8.70729
25589999 8.70464
25599999 8.69702
25609999 8.69469
25619999 8.69562
25629999 8.692
25639999 8.69094
25649999 8.69277
25659999 8.68573
25669999 8.68917
25679999 8.68629
25689999 8.68036
25699999 8.68188
25709999 8.67866
25719999 8.68145
25729999 8.68295
25739999 8.69311
25749999 8.69325
25759999 8.6947
25769999 8.69351
25779999 8.69072
25789999 8.69216
25799999 8.69828
25809999 8.70082
25819999 8.69839
25829999 8.69643
25839999 8.69061
25849999 8.6935
25859999 8.68955
25869999 8.69363
25879999 8.68768
25889999 8.68295
25899999 8.68002
25909999 8.67605
25919999 8.67127
25929999 8.67686
25939999 8.6772
25949999 8.67319
25959999 8.67204
25969999 8.67485
25979999 8.67324
25989999 8.67422
25999999 8.67591
26009999 8.67292
26019999 8.67535
26029999 8.67456
26039999 8.6739
26049999 8.67624
26059999 8.67951
26069999 8.67993
26079999 8.6754
26089999 8.67362
26099999 8.66996
26109999 8.67351
26119999 8.67253
26129999 8.6692
26139999 8.6687
26149999 8.66665
26159999 8.6642
26169999 8.66719
26179999 8.66997
26189999 8.66962
26199999 8.67761
26209999 8.67972
26219999 8.67722
26229999 8.6805
26239999 8.677
26249999 8.67546
26259999 8.66835
26269999 8.66529
26279999 8.6592
26289999 8.65445
26299999 8.65054
26309999 8.65555
26319999 8.64733
26329999 8.65871
26339999 8.66485
26349999 8.66208
26359999 8.65993
26369999 8.65795
26379999 8.65673
26389999 8.65486
26399999 8.6525
26409999 8.65094
26419999 8.64525
26429999 8.64271
26439999 8.64038
26449999 8.66028
26459999 8.65473
26469999 8.65719
26479999 8.66243
26489999 8.65984
26499999 8.65667
26509999 8.65265
26519999 8.64985
26529999 8.6496
26539999 8.65103
26549999 8.64374
26559999 8.65448
26569999 8.65027
26579999 8.65082
26589999 8.64889
26599999 8.65044
26609999 8.65288
26619999 8.64953
26629999 8.64877
26639999 8.66185
26649999 8.66228
26659999 8.67424
26669999 8.6783
26679999 8.68001
26689999 8.695
26699999 8.6996
26709999 8.69878
26719999 8.7002
26729999 8.69553
26739999 8.69623
26749999 8.69525
26759999 8.6919
26769999 8.69207
26779999 8.6984
26789999 8.70056
26799999 8.70251
26809999 8.71254
26819999 8.70479
26829999 8.70246
26839999 8.70143
26849999 8.70662
26859999 8.70985
26869999 8.71001
26879999 8.71471
26889999 8.71175
26899999 8.71262
26909999 8.71154
26919999 8.71423
26929999 8.71302
26939999 8.72085
26949999 8.71613
26959999 8.71408
26969999 8.71087
26979999 8.71172
26989999 8.71074
26999999 8.70667
27009999 8.69685
27019999 8.69373
27029999 8.69115
27039999 8.69052
27049999 8.68905
27059999 8.68812
27069999 8.68701
27079999 8.68552
27089999 8.67989
27099999 8.68638
27109999 8.6958
27119999 8.69238
27129999 8.68565
27139999 8.68585
27149999 8.69167
27159999 8.69413
27169999 8.69324
27179999 8.68905
27189999 8.68513
27199999 8.68716
27209999 8.68532
27219999 8.68008
27229999 8.69119
27239999 8.69247
27249999 8.69284
27259999 8.68956
27269999 8.69125
27279999 8.68351
27289999 8.67587
27299999 8.67378
27309999 8.67635
27319999 8.6718
27329999 8.66667
27339999 8.67504
27349999 8.67418
27359999 8.66663
27369999 8.66419
27379999 8.66401
27389999 8.66526
27399999 8.66416
27409999 8.66551
27419999 8.66396
27429999 8.6592
27439999 8.65401
27449999 8.65331
27459999 8.65557
27469999 8.66084
27479999 8.65639
27489999 8.6576
27499999 8.65547
27509999 8.64932
27519999 8.65542
27529999 8.65395
27539999 8.66547
27549999 8.66626
27559999 8.66452
27569999 8.66834
27579999 8.66703
27589999 8.66164
27599999 8.65674
27609999 8.65129
27619999 8.65238
27629999 8.66367
27639999 8.66224
27649999 8.66225
27659999 8.66315
27669999 8.66913
27679999 8.67182
27689999 8.66811
27699999 8.66631
27709999 8.65969
27719999 8.66725
27729999 8.67774
27739999 8.67525
27749999 8.67336
27759999 8.6723
27769999 8.68636
27779999 8.67944
27789999 8.68372
27799999 8.67887
27809999 8.68171
27819999 8.68454
27829999 8.67958
27839999 8.67395
27849999 8.67183
27859999 8.66709
27869999 8.66274
27879999 8.66185
27889999 8.66033
27899999 8.66315
27909999 8.66732
27919999 8.67426
27929999 8.67879
27939999 8.67974
27949999 8.67558
27959999 8.67356
27969999 8.66666
27979999 8.66839
27989999 8.66766
27999999 8.66655
28009999 8.66561
28019999 8.66135
28029999 8.66233
28039999 8.65525
28049999 8.66088
28059999 8.66137
28069999 8.66602
28079999 8.66331
28089999 8.65993
28099999 8.65965
28109999 8.66126
28119999 8.66323
28129999 8.66114
28139999 8.66026
28149999 8.65772
28159999 8.65767
28169999 8.65592
28179999 8.66692
28189999 8.66331
28199999 8.66478
28209999 8.66665
28219999 8.6894
28229999 8.68699
28239999 8.68257
28249999 8.67689
28259999 8.67376
28269999 8.67406
28279999 8.67381
28289999 8.67698
28299999 8.67717
28309999 8.6744
28319999 8.68435
28329999 8.68311
28339999 8.68232
28349999 8.68227
28359999 8.69232
28369999 8.68752
28379999 8.70588
28389999 8.71311
28399999 8.70723
28409999 8.7068
28419999 8.70345
28429999 8.70666
28439999 8.70353
28449999 8.69865
28459999 8.69773
28469999 8.69642
28479999 8.69391
28489999 8.69868
28499999 8.69959
28509999 8.69677
28519999 8.69399
28529999 8.69594
28539999 8.69283
28549999 8.69001
28559999 8.69536
28569999 8.69313
28579999 8.69241
28589999 8.68944
28599999 8.68438
28609999 8.67997
28619999 8.68222
28629999 8.67952
28639999 8.67405
28649999 8.67828
28659999 8.67519
28669999 8.67372
28679999 8.67213
28689999 8.66895
28699999 8.66513
28709999 8.66039
28719999 8.65595
28729999 8.65743
28739999 8.65533
28749999 8.65425
28759999 8.65537
28769999 8.65544
28779999 8.65378
28789999 8.66646
28799999 8.66434
28809999 8.66104
28819999 8.66123
28829999 8.66551
28839999 8.66425
28849999 8.66365
28859999 8.66484
28869999 8.66145
28879999 8.66255
28889999 8.66258
28899999 8.65922
28909999 8.66201
28919999 8.66129
28929999 8.66036
28939999 8.65904
28949999 8.65695
28959999 8.65918
28969999 8.65763
28979999 8.65597
28989999 8.65677
28999999 8.65305
29009999 8.65398
29019999 8.65845
29029999 8.65584
29039999 8.65425
29049999 8.65729
29059999 8.65761
29069999 8.6668
29079999 8.66331
29089999 8.66164
29099999 8.66301
29109999 8.67257
29119999 8.67847
29129999 8.67772
29139999 8.67336
29149999 8.67196
29159999 8.6667
29169999 8.66396
29179999 8.66243
29189999 8.66506
29199999 8.66235
29209999 8.65731
29219999 8.65888
29229999 8.65974
29239999 8.65817
29249999 8.66824
29259999 8.66618
29269999 8.66628
29279999 8.66581
29289999 8.66329
29299999 8.66436
29309999 8.66916
29319999 8.66516
29329999 8.6637
29339999 8.67679
29349999 8.69022
29359999 8.69104
29369999 8.69366
29379999 8.70295
29389999 8.70594
29399999 8.70785
29409999 8.70555
29419999 8.70217
29429999 8.69953
29439999 8.69526
29449999 8.69273
29459999 8.69455
29469999 8.69098
29479999 8.69157
29489999 8.68869
29499999 8.68697
29509999 8.68496
29519999 8.68454
29529999 8.68387
29539999 8.68241
29549999 8.68033
29559999 8.68325
29569999 8.68117
29579999 8.68031
29589999 8.68138
29599999 8.68478
29609999 8.68459
29619999 8.68393
29629999 8.68197
29639999 8.68493
29649999 8.68412
29659999 8.68688
29669999 8.68615
29679999 8.68586
29689999 8.69412
29699999 8.70156
29709999 8.69844
29719999 8.69801
29729999 8.70223
29739999 8.69849
29749999 8.6984
29759999 8.69498
29769999 8.6919
29779999 8.68499
29789999 8.69205
29799999 8.69414
29809999 8.68904
29819999 8.6827
29829999 8.68946
29839999 8.68712
29849999 8.69174
29859999 8.68794
29869999 8.69148
29879999 8.69521
29889999 8.7022
29899999 8.7
29909999 8.70195
29919999 8.69943
29929999 8.69855
29939999 8.69681
29949999 8.69561
29959999 8.69346
29969999 8.69451
29979999 8.69393
29989999 8.6965
29999999 8.69295
30009999 8.69312
30019999 8.69142
30029999 8.69655
30039999 8.69809
30049999 8.6989
30059999 8.69846
30069999 8.7044
30079999 8.69854
30089999 8.71458
30099999 8.7274
30109999 8.73577
30119999 8.73711
30129999 8.73591
30139999 8.73237
30149999 8.73118
30159999 8.73449
30169999 8.73156
30179999 8.73165
30189999 8.73062
30199999 8.72924
30209999 8.72815
30219999 8.72791
30229999 8.72665
30239999 8.72784
30249999 8.72852
30259999 8.73164
30269999 8.73012
30279999 8.73903
30289999 8.73953
30299999 8.73884
30309999 8.7374
30319999 8.73559
30329999 8.73237
30339999 8.72823
30349999 8.73613
30359999 8.73535
30369999 8.73734
30379999 8.73582
30389999 8.74315
30399999 8.74036
30409999 8.74125
30419999 8.74306
30429999 8.74019
30439999 8.73894
30449999 8.73794
30459999 8.73532
30469999 8.73336
30479999 8.73053
30489999 8.7313
30499999 8.73239
30509999 8.73637
30519999 8.73382
30529999 8.73752
30539999 8.73639
30549999 8.73576
30559999 8.73433
30569999 8.73414
30579999 8.73745
30589999 8.73622
30599999 8.73009
30609999 8.72666
30619999 8.72356
30629999 8.72557
30639999 8.72111
30649999 8.71726
30659999 8.71606
30669999 8.7119
30679999 8.71025
30689999 8.70886
30699999 8.70949
30709999 8.71273
30719999 8.71416
30729999 8.7123
30739999 8.71547
30749999 8.71198
30759999 8.70686
30769999 8.71216
30779999 8.71132
30789999 8.70915
30799999 8.70996
30809999 8.70736
30819999 8.70357
30829999 8.70302
30839999 8.70212
30849999 8.70621
30859999 8.7088
30869999 8.70567
30879999 8.70872
30889999 8.70978
30899999 8.7053
30909999 8.70527
30919999 8.70078
30929999 8.70111
30939999 8.70094
30949999 8.71023
30959999 8.70811
30969999 8.70542
30979999 8.70576
30989999 8.70818
30999999 8.70586
31009999 8.70191
31019999 8.69624
31029999 8.69803
31039999 8.70684
31049999 8.70449
31059999 8.70581
31069999 8.70747
31079999 8.70247
31089999 8.69677
31099999 8.69433
31109999 8.68612
31119999 8.68461
31129999 8.68201
31139999 8.67957
31149999 8.68139
31159999 8.68015
31169999 8.68405
31179999 8.68195
31189999 8.68807
31199999 8.68217
31209999 8.68129
31219999 8.6764
31229999 8.68377
31239999 8.68574
31249999 8.68159
31259999 8.67977
31269999 8.67588
31279999 8.6705
31289999 8.66688
31299999 8.66422
31309999 8.66125
31319999 8.65327
31329999 8.65682
31339999 8.65729
31349999 8.65662
31359999 8.6668
31369999 8.66574
31379999 8.67212
31389999 8.66999
31399999 8.66917
31409999 8.67146
31419999 8.66837
31429999 8.66741
31439999 8.66852
31449999 8.66699
31459999 8.67098
31469999 8.66691
31479999 8.65899
31489999 8.66573
31499999 8.67344
31509999 8.69131
31519999 8.68899
31529999 8.69035
31539999 8.68563
31549999 8.69355
31559999 8.6912
31569999 8.68622
31579999 8.69234
31589999 8.69366
31599999 8.69669
31609999 8.69901
31619999 8.69748
31629999 8.69319
31639999 8.70685
31649999 8.70326
31659999 8.70107
31669999 8.6992
31679999 8.6993
31689999 8.69819
31699999 8.694
31709999 8.70412
31719999 8.70192
31729999 8.69775
31739999 8.69355
31749999 8.70199
31759999 8.70485
31769999 8.70762
31779999 8.71044
31789999 8.73179
31799999 8.73046
31809999 8.72891
31819999 8.72442
31829999 8.7328
31839999 8.73058
31849999 8.72683
31859999 8.72834
31869999 8.73139
31879999 8.73162
31889999 8.73115
31899999 8.72732
31909999 8.72578
31919999 8.72788
31929999 8.72332
31939999 8.72444
31949999 8.72575
31959999 8.73973
31969999 8.74494
31979999 8.74373
31989999 8.74273
31999999 8.744
32009999 8.73908
32019999 8.73811
32029999 8.74204
32039999 8.74126
32049999 8.73784
32059999 8.72938
32069999 8.72955
32079999 8.72865
32089999 8.73049
32099999 8.73459
32109999 8.74117
32119999 8.7405
32129999 8.73331
32139999 8.72754
32149999 8.72667
32159999 8.72456
32169999 8.72352
32179999 8.73292
32189999 8.73048
32199999 8.73508
32209999 8.73281
32219999 8.73765
32229999 8.73572
32239999 8.74007
32249999 8.74379
32259999 8.73902
32269999 8.73815
32279999 8.73962
32289999 8.74556
32299999 8.74401
32309999 8.74172
32319999 8.74237
32329999 8.7412
32339999 8.74336
32349999 8.74456
32359999 8.73922
32369999 8.74092
32379999 8.73558
32389999 8.736
32399999 8.73411
32409999 8.73045
32419999 8.73263
32429999 8.73223
32439999 8.7277
32449999 8.72749
32459999 8.72108
32469999 8.73466
32479999 8.7367
32489999 8.73378
32499999 8.73444
32509999 8.72952
32519999 8.73777
32529999 8.73269
32539999 8.73017
32549999 8.72273
32559999 8.72415
32569999 8.73533
32579999 8.73434
32589999 8.73383
32599999 8.73626
32609999 8.7382
32619999 8.73652
32629999 8.735
32639999 8.73321
32649999 8.72732
32659999 8.72899
32669999 8.72769
32679999 8.72878
32689999 8.72721
32699999 8.72813
32709999 8.72172
32719999 8.7233
32729999 8.72178
32739999 8.71922
32749999 8.71995
32759999 8.71845
32769999 8.71604
32779999 8.7119
32789999 8.71492
32799999 8.72036
32809999 8.72709
32819999 8.74002
32829999 8.73602
32839999 8.73391
32849999 8.73093
32859999 8.73639
32869999 8.73904
32879999 8.73594
32889999 8.73425
32899999 8.7325
32909999 8.73342
32919999 8.73565
32929999 8.7353
32939999 8.72926
32949999 8.72548
32959999 8.72025
32969999 8.71566
32979999 8.71158
32989999 8.71906
32999999 8.71846
33009999 8.72118
33019999 8.7189
33029999 8.72149
33039999 8.71861
33049999 8.71675
33059999 8.72044
33069999 8.71509
33079999 8.71306
33089999 8.71067
33099999 8.71222
33109999 8.70831
33119999 8.71113
33129999 8.7135
33139999 8.71839
33149999 8.71668
33159999 8.71382
33169999 8.71132
33179999 8.70675
33189999 8.70364
33199999 8.70901
33209999 8.70568
33219999 8.70401
33229999 8.70224
33239999 8.69694
33249999 8.70068
33259999 8.69844
33269999 8.69795
33279999 8.69573
33289999 8.70281
33299999 8.69799
33309999 8.69869
33319999 8.69502
33329999 8.69593
33339999 8.69357
33349999 8.69195
33359999 8.68711
33369999 8.68509
33379999 8.67958
33389999 8.67915
33399999 8.67884
33409999 8.67621
33419999 8.67603
33429999 8.67384
33439999 8.67193
33449999 8.68067
33459999 8.68168
33469999 8.68186
33479999 8.67817
33489999 8.67866
33499999 8.67337
33509999 8.67038
33519999 8.67323
33529999 8.67303
33539999 8.6709
33549999 8.67153
33559999 8.67457
33569999 8.67638
33579999 8.6753
33589999 8.67699
33599999 8.67984
33609999 8.68502
33619999 8.68887
33629999 8.69193
33639999 8.68778
33649999 8.68599
33659999 8.67778
33669999 8.67555
33679999 8.67681
33689999 8.67797
33699999 8.67788
33709999 8.68082
33719999 8.69253
33729999 8.69146
33739999 8.69006
33749999 8.70093
33759999 8.70606
33769999 8.70334
33779999 8.70128
33789999 8.69837
33799999 8.69777
33809999 8.6964
33819999 8.69955
33829999 8.70205
33839999 8.70203
33849999 8.7045
33859999 8.70117
33869999 8.69873
33879999 8.69843
33889999 8.69747
33899999 8.6945
33909999 8.69574
33919999 8.6953
33929999 8.69425
33939999 8.69818
33949999 8.69308
33959999 8.69732
33969999 8.69104
33979999 8.69736
33989999 8.69442
33999999 8.69198
34009999 8.69055
34019999 8.6901
34029999 8.68388
34039999 8.68061
34049999 8.67487
34059999 8.67274
34069999 8.67323
34079999 8.68239
34089999 8.68116
34099999 8.6812
34109999 8.68643
34119999 8.70349
34129999 8.70396
34139999 8.7054
34149999 8.70188
34159999 8.70135
34169999 8.69822
34179999 8.69922
34189999 8.69753
34199999 8.69571
34209999 8.6941
34219999 8.69087
34229999 8.69607
34239999 8.69677
34249999 8.69866
34259999 8.69597
34269999 8.6908
34279999 8.69043
34289999 8.68772
34299999 8.68899
34309999 8.68747
34319999 8.68243
34329999 8.68156
34339999 8.68014
34349999 8.68
34359999 8.67908
34369999 8.68153
34379999 8.68695
34389999 8.69714
34399999 8.69232
34409999 8.68891
34419999 8.68988
34429999 8.69
34439999 8.69389
34449999 8.69452
34459999 8.6953
34469999 8.69327
34479999 8.69275
34489999 8.70201
34499999 8.69755
34509999 8.697
34519999 8.69312
34529999 8.69014
34539999 8.69282
34549999 8.69927
34559999 8.70338
34569999 8.70568
34579999 8.70666
34589999 8.69901
34599999 8.70235
34609999 8.70004
34619999 8.69591
34629999 8.69287
34639999 8.69061
34649999 8.68927
34659999 8.68584
34669999 8.68586
34679999 8.68365
34689999 8.68274
34699999 8.67786
34709999 8.67897
34719999 8.67921
34729999 8.67496
34739999 8.67264
34749999 8.67824
34759999 8.67475
34769999 8.67948
34779999 8.67667
34789999 8.67578
34799999 8.67201
34809999 8.6776
34819999 8.67394
34829999 8.67705
34839999 8.67152
34849999 8.67383
34859999 8.67317
34869999 8.67197
34879999 8.67056
34889999 8.67523
34899999 8.67549
34909999 8.6732
34919999 8.66968
34929999 8.66869
34939999 8.6689
34949999 8.67019
34959999 8.67061
34969999 8.6671
34979999 8.66387
34989999 8.65752
34999999 8.65923
35009999 8.65774
35019999 8.66211
35029999 8.66326
35039999 8.67549
35049999 8.67412
35059999 8.67215
35069999 8.67531
35079999 8.66861
35089999 8.66953
35099999 8.66864
35109999 8.67273
35119999 8.67647
35129999 8.67773
35139999 8.6746
35149999 8.6727
35159999 8.67378
35169999 8.67523
35179999 8.67342
35189999 8.67229
35199999 8.66699
35209999 8.66636
35219999 8.66487
35229999 8.65938
35239999 8.6602
35249999 8.6593
35259999 8.65649
35269999 8.65497
35279999 8.65464
35289999 8.65391
35299999 8.65096
35309999 8.65618
35319999 8.65614
35329999 8.65431
35339999 8.64743
35349999 8.64196
35359999 8.6402
35369999 8.64169
35379999 8.64813
35389999 8.65404
35399999 8.65251
35409999 8.64923
35419999 8.64886
35429999 8.64607
35439999 8.64324
35449999 8.64468
35459999 8.64815
35469999 8.64885
35479999 8.64945
35489999 8.65575
35499999 8.65132
35509999 8.65136
35519999 8.64782
35529999 8.64697
35539999 8.65088
35549999 8.65259
35559999 8.65335
35569999 8.64824
35579999 8.64911
35589999 8.65068
35599999 8.6558
35609999 8.65169
35619999 8.65026
35629999 8.6509
35639999 8.64866
35649999 8.64812
35659999 8.6433
35669999 8.64487
35679999 8.64038
35689999 8.64103
35699999 8.63421
35709999 8.64014
35719999 8.63729
35729999 8.63079
35739999 8.63191
35749999 8.63648
35759999 8.63492
35769999 8.6454
35779999 8.65079
35789999 8.64824
35799999 8.65535
35809999 8.65269
35819999 8.66029
35829999 8.65803
35839999 8.65637
35849999 8.65508
35859999 8.65685
35869999 8.65522
35879999 8.65546
35889999 8.65067
35899999 8.65525
35909999 8.65754
35919999 8.65492
35929999 8.65424
35939999 8.65073
35949999 8.64682
35959999 8.64325
35969999 8.6441
35979999 8.65018
35989999 8.65087
35999999 8.64875
36009999 8.65002
36019999 8.64836
36029999 8.65617
36039999 8.65458
36049999 8.65783
36059999 8.6604
36069999 8.65556
36079999 8.64976
36089999 8.64391
36099999 8.64084
36109999 8.63516
36119999 8.63654
36129999 8.63223
36139999 8.63785
36149999 8.63331
36159999 8.6379
36169999 8.63704
36179999 8.64071
36189999 8.63676
36199999 8.63412
36209999 8.63085
36219999 8.62919
36229999 8.63274
36239999 8.63443
36249999 8.63353
36259999 8.63125
36269999 8.63931
36279999 8.63628
36289999 8.63487
36299999 8.6352
36309999 8.63199
36319999 8.62888
36329999 8.63501
36339999 8.63889
36349999 8.64319
36359999 8.64694
36369999 8.64592
36379999 8.6472
36389999 8.64501
36399999 8.64344
36409999 8.64449
36419999 8.64288
36429999 8.64393
36439999 8.65867
36449999 8.65888
36459999 8.65806
36469999 8.6573
36479999 8.65476
36489999 8.65468
36499999 8.65865
36509999 8.65638
36519999 8.65366
36529999 8.65334
36539999 8.65081
36549999 8.64747
36559999 8.66116
36569999 8.66002
36579999 8.661
36589999 8.66235
36599999 8.66176
36609999 8.66731
36619999 8.66329
36629999 8.66091
36639999 8.6631
36649999 8.66155
36659999 8.65799
36669999 8.65869
36679999 8.66672
36689999 8.66552
36699999 8.66495
36709999 8.66124
36719999 8.65574
36729999 8.65369
36739999 8.65481
36749999 8.65246
36759999 8.65845
36769999 8.65733
36779999 8.65235
36789999 8.65123
36799999 8.65085
36809999 8.65057
36819999 8.64694
36829999 8.64557
36839999 8.6514
36849999 8.64914
36859999 8.65068
36869999 8.65219
36879999 8.65283
36889999 8.65561
36899999 8.6543
36909999 8.66193
36919999 8.65828
36929999 8.6521
36939999 8.64819
36949999 8.6556
36959999 8.65434
36969999 8.66821
36979999 8.66669
36989999 8.66671
36999999 8.66172
37009999 8.65978
37019999 8.65897
37029999 8.65536
37039999 8.6504
37049999 8.64868
37059999 8.65067
37069999 8.65375
37079999 8.64955
37089999 8.6479
37099999 8.64912
37109999 8.64717
37119999 8.64635
37129999 8.64722
37139999 8.64675
37149999 8.6516
37159999 8.6499
37169999 8.65252
37179999 8.65945
37189999 8.65419
37199999 8.65159
37209999 8.65383
37219999 8.65718
37229999 8.65452
37239999 8.65244
37249999 8.65267
37259999 8.65007
37269999 8.65382
37279999 8.65325
37289999 8.65088
37299999 8.65794
37309999 8.66121
37319999 8.65829
37329999 8.65331
37339999 8.64939
37349999 8.65011
37359999 8.6454
37369999 8.64334
37379999 8.64334
37389999 8.64802
37399999 8.64723
37409999 8.64969
37419999 8.64691
37429999 8.64901
37439999 8.64742
37449999 8.64196
37459999 8.64302
37469999 8.6428
37479999 8.63945
37489999 8.64012
37499999 8.6394
37509999 8.63195
37519999 8.63191
37529999 8.62855
37539999 8.62819
37549999 8.62696
37559999 8.62761
37569999 8.62914
37579999 8.632
37589999 8.63495
37599999 8.63226
37609999 8.62912
37619999 8.62958
37629999 8.62891
37639999 8.62816
37649999 8.62942
37659999 8.62735
37669999 8.62569
37679999 8.63273
37689999 8.63545
37699999 8.64489
37709999 8.63941
37719999 8.63965
37729999 8.63422
37739999 8.63291
37749999 8.63141
37759999 8.62961
37769999 8.62941
37779999 8.63405
37789999 8.63355
37799999 8.63341
37809999 8.62831
37819999 8.6306
37829999 8.63085
37839999 8.63503
37849999 8.64405
37859999 8.64031
37869999 8.63291
37879999 8.64039
37889999 8.63271
37899999 8.62936
37909999 8.62976
37919999 8.62647
37929999 8.62427
37939999 8.62869
37949999 8.63064
37959999 8.63138
37969999 8.63075
37979999 8.63058
37989999 8.62712
37999999 8.62164
38009999 8.62066
38019999 8.62095
38029999 8.62055
38039999 8.62271
38049999 8.62129
38059999 8.63721
38069999 8.63574
38079999 8.63717
38089999 8.63398
38099999 8.63089
38109999 8.62877
38119999 8.62924
38129999 8.62587
38139999 8.63179
38149999 8.62801
38159999 8.63022
38169999 8.62697
38179999 8.62007
38189999 8.61957
38199999 8.62185
38209999 8.62008
38219999 8.61974
38229999 8.61792
38239999 8.61989
38249999 8.61774
38259999 8.61591
38269999 8.61716
38279999 8.6165
38289999 8.61244
38299999 8.61339
38309999 8.61446
38319999 8.61144
38329999 8.60865
38339999 8.60496
38349999 8.60494
38359999 8.60776
38369999 8.6099
38379999 8.60765
38389999 8.60704
38399999 8.60682
38409999 8.60715
38419999 8.60466
38429999 8.60248
38439999 8.60721
38449999 8.62067
38459999 8.62983
38469999 8.63711
38479999 8.63798
38489999 8.63457
38499999 8.63276
38509999 8.63059
38519999 8.6286
38529999 8.62671
38539999 8.62628
38549999 8.62903
38559999 8.62802
38569999 8.6275
38579999 8.62179
38589999 8.62191
38599999 8.62
38609999 8.62391
38619999 8.62533
38629999 8.62393
38639999 8.62085
38649999 8.6207
38659999 8.6268
38669999 8.62662
38679999 8.62224
38689999 8.62384
38699999 8.62857
38709999 8.62376
38719999 8.62455
38729999 8.62093
38739999 8.62438
38749999 8.6354
38759999 8.63382
38769999 8.63111
38779999 8.62886
38789999 8.63041
38799999 8.62835
38809999 8.63209
38819999 8.62732
38829999 8.62739
38839999 8.62046
38849999 8.61488
38859999 8.61642
38869999 8.60926
38879999 8.60634
38889999 8.60395
38899999 8.59747
38909999 8.59614
38919999 8.59229
38929999 8.59243
38939999 8.59415
38949999 8.59743
38959999 8.59203
38969999 8.59195
38979999 8.58768
38989999 8.58974
38999999 8.59482
39009999 8.59643
39019999 8.59346
39029999 8.59403
39039999 8.59513
39049999 8.5961
39059999 8.59041
39069999 8.59176
39079999 8.58901
39089999 8.58688
39099999 8.58879
39109999 8.59039
39119999 8.58381
39129999 8.58192
39139999 8.57975
39149999 8.5794
39159999 8.5839
39169999 8.58604
39179999 8.58852
39189999 8.58581
39199999 8.58805
39209999 8.58858
39219999 8.59291
39229999 8.5925
39239999 8.59416
39249999 8.59332
39259999 8.5916
39269999 8.59007
39279999 8.5885
39289999 8.58732
39299999 8.59106
39309999 8.59238
39319999 8.59085
39329999 8.5886
39339999 8.58705
39349999 8.5854
39359999 8.58239
39369999 8.58079
39379999 8.58908
39389999 8.58806
39399999 8.58321
39409999 8.58562
39419999 8.59456
39429999 8.59319
39439999 8.58847
39449999 8.58886
39459999 8.588
39469999 8.58536
39479999 8.5876
39489999 8.59754
39499999 8.60066
39509999 8.61049
39519999 8.61412
39529999 8.61531
39539999 8.61689
39549999 8.62115
39559999 8.62141
39569999 8.61761
39579999 8.61555
39589999 8.61466
39599999 8.61442
39609999 8.61426
39619999 8.6128
39629999 8.61201
39639999 8.60804
39649999 8.61299
39659999 8.61458
39669999 8.61446
39679999 8.60766
39689999 8.60552
39699999 8.60086
39709999 8.60204
39719999 8.60715
39729999 8.60476
39739999 8.60464
39749999 8.60294
39759999 8.6038
39769999 8.6041
39779999 8.6023
39789999 8.60083
39799999 8.59711
39809999 8.60326
39819999 8.59525
39829999 8.59379
39839999 8.59373
39849999 8.59734
39859999 8.60196
39869999 8.60552
39879999 8.60226
39889999 8.59882
39899999 8.59999
39909999 8.59491
39919999 8.59615
39929999 8.5898
39939999 8.59266
39949999 8.59052
39959999 8.58769
39969999 8.58221
39979999 8.57918
39989999 8.58118
39999999 8.57835
40009999 8.57487
40019999 8.57374
40029999 8.57132
40039999 8.56862
40049999 8.57182
40059999 8.57106
40069999 8.57694
40079999 8.57094
40089999 8.57348
40099999 8.57181
40109999 8.57063
40119999 8.57373
40129999 8.57705
40139999 8.57956
40149999 8.58052
40159999 8.58261
40169999 8.57942
40179999 8.57858
40189999 8.57623
40199999 8.57138
40209999 8.57105
40219999 8.57483
40229999 8.57005
40239999 8.56819
40249999 8.57542
40259999 8.57716
40269999 8.57792
40279999 8.57684
40289999 8.57767
40299999 8.57241
40309999 8.56897
40319999 8.56947
40329999 8.56597
40339999 8.56453
40349999 8.57453
40359999 8.57583
40369999 8.57562
40379999 8.57244
40389999 8.57625
40399999 8.57927
40409999 8.58035
40419999 8.58425
40429999 8.58137
40439999 8.58236
40449999 8.58056
40459999 8.57617
40469999 8.57534
40479999 8.57867
40489999 8.57793
40499999 8.57899
40509999 8.58177
40519999 8.58038
40529999 8.58725
40539999 8.58505
40549999 8.58256
40559999 8.58422
40569999 8.58625
40579999 8.6002
40589999 8.6069
40599999 8.60581
40609999 8.60923
40619999 8.61272
40629999 8.60963
40639999 8.60889
40649999 8.61098
40659999 8.61058
40669999 8.62206
40679999 8.62165
40689999 8.62668
40699999 8.6239
40709999 8.62066
40719999 8.62026
40729999 8.61658
40739999 8.61332
40749999 8.61164
40759999 8.61295
40769999 8.61419
40779999 8.61423
40789999 8.61392
40799999 8.6181
40809999 8.61951
40819999 8.61815
40829999 8.61871
40839999 8.6154
40849999 8.6176
40859999 8.61963
40869999 8.6181
40879999 8.61715
40889999 8.61226
40899999 8.61018
40909999 8.60258
40919999 8.59955
40929999 8.59548
40939999 8.59929
40949999 8.596
40959999 8.5985
40969999 8.5918
40979999 8.58607
40989999 8.58957
40999999 8.59409
41009999 8.59776
41019999 8.60102
41029999 8.6003
41039999 8.59868
41049999 8.59454
41059999 8.59255
41069999 8.59621
41079999 8.6038
41089999 8.60715
41099999 8.60724
41109999 8.61373
41119999 8.61043
41129999 8.60689
41139999 8.60166
41149999 8.59931
41159999 8.59537
41169999 8.59515
41179999 8.59282
41189999 8.59467
41199999 8.60106
41209999 8.60171
41219999 8.60326
41229999 8.60533
41239999 8.60343
41249999 8.60308
41259999 8.60122
41269999 8.60064
41279999 8.59961
41289999 8.59756
41299999 8.6042
41309999 8.6005
41319999 8.5944
41329999 8.59085
41339999 8.59033
41349999 8.59182
41359999 8.59738
41369999 8.59629
41379999 8.59904
41389999 8.60003
41399999 8.60113
41409999 8.59752
41419999 8.598
41429999 8.59686
41439999 8.59442
41449999 8.58977
41459999 8.59124
41469999 8.58639
41479999 8.58666
41489999 8.58678
41499999 8.58416
41509999 8.58916
41519999 8.59254
41529999 8.592
41539999 8.5858
41549999 8.58539
41559999 8.5851
41569999 8.58747
41579999 8.58744
41589999 8.58688
41599999 8.58882
41609999 8.58458
41619999 8.58006
41629999 8.57905
41639999 8.57589
41649999 8.576
41659999 8.57424
41669999 8.57557
41679999 8.58676
41689999 8.59117
41699999 8.59878
41709999 8.59779
41719999 8.6112
41729999 8.60928
41739999 8.611
41749999 8.61209
41759999 8.61247
41769999 8.6076
41779999 8.61379
41789999 8.61479
41799999 8.61334
41809999 8.61616
41819999 8.6183
41829999 8.61994
41839999 8.6228
41849999 8.63349
41859999 8.63083
41869999 8.63819
41879999 8.63763
41889999 8.64004
41899999 8.63549
41909999 8.63377
41919999 8.63232
41929999 8.64162
41939999 8.64213
41949999 8.64228
41959999 8.64885
41969999 8.64884
41979999 8.65103
41989999 8.64771
41999999 8.643
42009999 8.64942
42019999 8.64733
42029999 8.64832
42039999 8.64698
42049999 8.64461
42059999 8.6426
42069999 8.64067
42079999 8.64359
42089999 8.644
42099999 8.64352
42109999 8.64172
42119999 8.63795
42129999 8.64512
42139999 8.64604
42149999 8.64977
42159999 8.64469
42169999 8.66223
42179999 8.66299
42189999 8.66756
42199999 8.66654
42209999 8.66714
42219999 8.66916
42229999 8.66684
42239999 8.66428
42249999 8.67025
42259999 8.66086
42269999 8.65873
42279999 8.65424
42289999 8.6517
42299999 8.65152
42309999 8.65563
42319999 8.65029
42329999 8.6527
42339999 8.65265
42349999 8.65354
42359999 8.65076
42369999 8.6479
42379999 8.64817
42389999 8.64633
42399999 8.64268
42409999 8.64121
42419999 8.65259
42429999 8.65061
42439999 8.65205
42449999 8.64997
42459999 8.65132
42469999 8.65474
42479999 8.65647
42489999 8.66077
42499999 8.65784
42509999 8.65061
42519999 8.65317
42529999 8.6499
42539999 8.65075
42549999 8.64456
42559999 8.64531
42569999 8.65191
42579999 8.65289
42589999 8.6546
42599999 8.65093
42609999 8.65339
42619999 8.65449
42629999 8.6498
42639999 8.65322
42649999 8.65057
42659999 8.65121
42669999 8.64984
42679999 8.64522
42689999 8.65158
42699999 8.65323
42709999 8.64868
42719999 8.6501
42729999 8.65125
42739999 8.64935
42749999 8.64176
42759999 8.63922
42769999 8.63937
42779999 8.63876
42789999 8.63313
42799999 8.62932
42809999 8.62989
42819999 8.62441
42829999 8.62459
42839999 8.62908
42849999 8.63059
42859999 8.62865
42869999 8.62943
42879999 8.62616
42889999 8.62322
42899999 8.62384
42909999 8.62972
42919999 8.62873
42929999 8.62409
42939999 8.62431
42949999 8.62508
42959999 8.63198
42969999 8.63792
42979999 8.63355
42989999 8.62541
42999999 8.62955
43009999 8.62817
43019999 8.62519
43029999 8.61944
43039999 8.61647
43049999 8.62089
43059999 8.62257
43069999 8.61948
43079999 8.61807
43089999 8.61512
43099999 8.61428
43109999 8.61322
43119999 8.61078
43129999 8.60777
43139999 8.61658
43149999 8.62139
43159999 8.62279
43169999 8.62275
43179999 8.62817
43189999 8.63158
43199999 8.63401
43209999 8.63304
43219999 8.63
43229999 8.6224
43239999 8.62127
43249999 8.61509
43259999 8.61596
43269999 8.61296
43279999 8.60978
43289999 8.60735
43299999 8.60946
43309999 8.61122
43319999 8.6086
43329999 8.61013
43339999 8.60777
43349999 8.60902
43359999 8.61118
43369999 8.60665
43379999 8.60513
43389999 8.6034
43399999 8.60839
43409999 8.60567
43419999 8.6045
43429999 8.60557
43439999 8.6001
43449999 8.60262
43459999 8.59799
43469999 8.59505
43479999 8.59554
43489999 8.59374
43499999 8.59305
43509999 8.59212
43519999 8.59706
43529999 8.59669
43539999 8.60185
43549999 8.60011
43559999 8.59822
43569999 8.5952
43579999 8.60678
43589999 8.60307
43599999 8.60121
43609999 8.60333
43619999 8.60252
43629999 8.60044
43639999 8.60025
43649999 8.59634
43659999 8.59876
43669999 8.59015
43679999 8.58571
43689999 8.58219
43699999 8.58124
43709999 8.58121
43719999 8.58061
43729999 8.58214
43739999 8.58211
43749999 8.5814
43759999 8.57876
43769999 8.57916
43779999 8.58728
43789999 8.58633
43799999 8.58573
43809999 8.57967
43819999 8.57515
43829999 8.57769
43839999 8.58056
43849999 8.58323
43859999 8.5836
43869999 8.58272
43879999 8.58665
43889999 8.58789
43899999 8.58591
43909999 8.5839
43919999 8.58338
43929999 8.58619
43939999 8.58332
43949999 8.58266
43959999 8.58576
43969999 8.59063
43979999 8.59229
43989999 8.58889
43999999 8.59029
44009999 8.59134
44019999 8.59437
44029999 8.59053
44039999 8.59653
44049999 8.59305
44059999 8.5951
44069999 8.59434
44079999 8.59422
44089999 8.59207
44099999 8.59558
44109999 8.59096
44119999 8.58359
44129999 8.58492
44139999 8.5828
44149999 8.58151
44159999 8.58104
44169999 8.58366
44179999 8.58005
44189999 8.57962
44199999 8.57794
44209999 8.57537
44219999 8.57854
44229999 8.5804
44239999 8.57922
44249999 8.58425
44259999 8.58322
44269999 8.592
44279999 8.59484
44289999 8.59494
44299999 8.59567
44309999 8.59208
44319999 8.58664
44329999 8.58512
44339999 8.58476
44349999 8.58425
44359999 8.58485
44369999 8.58284
44379999 8.58603
44389999 8.58923
44399999 8.59096
44409999 8.58738
44419999 8.58641
44429999 8.58621
44439999 8.59318
44449999 8.59608
44459999 8.59532
44469999 8.59441
44479999 8.58722
44489999 8.59281
44499999 8.59505
44509999 8.59197
44519999 8.59622
44529999 8.59214
44539999 8.59276
44549999 8.59405
44559999 8.5925
44569999 8.58884
44579999 8.58956
44589999 8.59425
44599999 8.59003
44609999 8.58916
44619999 8.59215
44629999 8.59185
44639999 8.59442
44649999 8.59697
44659999 8.59367
44669999 8.59085
44679999 8.59076
44689999 8.59416
44699999 8.59289
44709999 8.60403
44719999 8.60309
44729999 8.61734
44739999 8.61396
44749999 8.61317
44759999 8.60653
44769999 8.61249
44779999 8.61504
44789999 8.61301
44799999 8.6158
44809999 8.616
44819999 8.61389
44829999 8.61233
44839999 8.60706
44849999 8.60774
44859999 8.61016
44869999 8.61144
44879999 8.60978
44889999 8.6077
44899999 8.60959
44909999 8.60524
44919999 8.60254
44929999 8.60152
44939999 8.60471
44949999 8.60245
44959999 8.60198
44969999 8.60487
44979999 8.60377
44989999 8.6146
44999999 8.61265
45009999 8.60931
45019999 8.60886
45029999 8.60875
45039999 8.60736
45049999 8.61153
45059999 8.6095
45069999 8.609
45079999 8.60868
45089999 8.61148
45099999 8.60619
45109999 8.61205
45119999 8.60871
45129999 8.61015
45139999 8.60611
45149999 8.60414
45159999 8.60286
45169999 8.60328
45179999 8.59726
45189999 8.59114
45199999 8.5943
45209999 8.59455
45219999 8.59463
45229999 8.59597
45239999 8.59971
45249999 8.60041
45259999 8.59953
45269999 8.60054
45279999 8.59678
45289999 8.6046
45299999 8.60534
45309999 8.60406
45319999 8.59891
45329999 8.59893
45339999 8.60317
45349999 8.59956
45359999 8.59855
45369999 8.59878
45379999 8.59955
45389999 8.59158
45399999 8.59836
45409999 8.59198
45419999 8.59106
45429999 8.58675
45439999 8.58378
45449999 8.58098
45459999 8.58266
45469999 8.58214
45479999 8.58637
45489999 8.58612
45499999 8.58256
45509999 8.57952
45519999 8.5826
45529999 8.58103
45539999 8.58066
45549999 8.57747
45559999 8.58332
45569999 8.5888
45579999 8.59198
45589999 8.5956
45599999 8.59986
45609999 8.61235
45619999 8.60951
45629999 8.60571
45639999 8.60119
45649999 8.60234
45659999 8.60142
45669999 8.60399
45679999 8.60462
45689999 8.60158
45699999 8.59976
45709999 8.60107
45719999 8.60922
45729999 8.60731
45739999 8.60423
45749999 8.60079
45759999 8.60322
45769999 8.60332
45779999 8.59782
45789999 8.59465
45799999 8.59501
45809999 8.59321
45819999 8.59451
45829999 8.59121
45839999 8.58508
45849999 8.57387
45859999 8.57288
45869999 8.57359
45879999 8.57128
45889999 8.57138
45899999 8.56941
45909999 8.56997
45919999 8.56855
45929999 8.56675
45939999 8.5633
45949999 8.56642
45959999 8.57032
45969999 8.56894
45979999 8.57054
45989999 8.56601
45999999 8.56773
46009999 8.57071
46019999 8.5711
46029999 8.56771
46039999 8.56652
46049999 8.56874
46059999 8.56997
46069999 8.57169
46079999 8.56984
46089999 8.56602
46099999 8.56784
46109999 8.56432
46119999 8.57064
46129999 8.57215
46139999 8.57445
46149999 8.5808
46159999 8.58207
46169999 8.58008
46179999 8.57786
46189999 8.57547
46199999 8.5762
46209999 8.57501
46219999 8.58085
46229999 8.57882
46239999 8.57874
46249999 8.57493
46259999 8.57507
46269999 8.58227
46279999 8.58228
46289999 8.57967
46299999 8.58861
46309999 8.58946
46319999 8.59098
46329999 8.5921
46339999 8.58629
46349999 8.58633
46359999 8.58695
46369999 8.58879
46379999 8.5856
46389999 8.57882
46399999 8.5828
46409999 8.59158
46419999 8.58549
46429999 8.58659
46439999 8.5846
46449999 8.58094
46459999 8.57844
46469999 8.57278
46479999 8.57456
46489999 8.56974
46499999 8.56968
46509999 8.56774
46519999 8.5686
46529999 8.5658
46539999 8.56122
46549999 8.5607
46559999 8.56206
46569999 8.56013
46579999 8.56154
46589999 8.55828
46599999 8.55603
46609999 8.55861
46619999 8.55957
46629999 8.55878
46639999 8.55576
46649999 8.55233
46659999 8.54695
46669999 8.55316
46679999 8.55252
46689999 8.54567
46699999 8.54571
46709999 8.5477
46719999 8.54723
46729999 8.54966
46739999 8.54819
46749999 8.54668
46759999 8.54703
46769999 8.54653
46779999 8.54234
46789999 8.5389
46799999 8.5415
46809999 8.54127
46819999 8.54021
46829999 8.54155
46839999 8.53768
46849999 8.54148
46859999 8.54109
46869999 8.53635
46879999 8.54042
46889999 8.54137
46899999 8.5438
46909999 8.54354
46919999 8.54611
46929999 8.54255
46939999 8.54257
46949999 8.5407
46959999 8.54117
46969999 8.54232
46979999 8.5426
46989999 8.5401
46999999 8.53598
47009999 8.52732
47019999 8.52626
47029999 8.52472
47039999 8.52722
47049999 8.52735
47059999 8.52731
47069999 8.52608
47079999 8.52581
47089999 8.52371
47099999 8.52122
47109999 8.5177
47119999 8.5131
47129999 8.51299
47139999 8.51199
47149999 8.51005
47159999 8.50944
47169999 8.51084
47179999 8.51085
47189999 8.51202
47199999 8.51227
47209999 8.51317
47219999 8.51666
47229999 8.51354
47239999 8.51384
47249999 8.51386
47259999 8.51371
47269999 8.51122
47279999 8.50971
47289999 8.5099
47299999 8.51585
47309999 8.5141
47319999 8.51542
47329999 8.51309
47339999 8.51431
47349999 8.51402
47359999 8.51903
47369999 8.51956
47379999 8.51993
47389999 8.51605
47399999 8.51806
47409999 8.5178
47419999 8.5122
47429999 8.51385
47439999 8.51351
47449999 8.52202
47459999 8.52331
47469999 8.522
47479999 8.52141
47489999 8.52174
47499999 8.52159
47509999 8.52698
47519999 8.52793
47529999 8.52957
47539999 8.52545
47549999 8.52908
47559999 8.5305
47569999 8.53251
47579999 8.53648
47589999 8.53635
47599999 8.53975
47609999 8.53761
47619999 8.53688
47629999 8.53747
47639999 8.53385
47649999 8.5387
47659999 8.54292
47669999 8.53839
47679999 8.54691
47689999 8.54403
47699999 8.55008
47709999 8.54849
47719999 8.55063
47729999 8.54758
47739999 8.55032
47749999 8.54558
47759999 8.54063
47769999 8.53608
47779999 8.53959
47789999 8.53381
47799999 8.53876
47809999 8.53851
47819999 8.5382
47829999 8.53537
47839999 8.53633
47849999 8.53949
47859999 8.53986
47869999 8.53718
47879999 8.54179
47889999 8.53735
47899999 8.53609
47909999 8.53861
47919999 8.53787
47929999 8.53704
47939999 8.54023
47949999 8.54009
47959999 8.53695
47969999 8.53215
47979999 8.53015
47989999 8.52925
47999999 8.53279
48009999 8.53957
48019999 8.53771
48029999 8.5387
48039999 8.53956
48049999 8.54099
48059999 8.54352
48069999 8.54466
48079999 8.54426
48089999 8.5402
48099999 8.53816
48109999 8.54934
48119999 8.5472
48129999 8.54056
48139999 8.54143
48149999 8.53865
48159999 8.53685
48169999 8.53445
48179999 8.53169
48189999 8.53402
48199999 8.52995
48209999 8.52501
48219999 8.52125
48229999 8.51832
48239999 8.51694
48249999 8.5113
48259999 8.51072
48269999 8.51058
48279999 8.51103
48289999 8.50868
48299999 8.50983
48309999 8.50935
48319999 8.50774
48329999 8.50617
48339999 8.50368
48349999 8.50435
48359999 8.50109
48369999 8.50573
48379999 8.50554
48389999 8.5081
48399999 8.51293
48409999 8.5119
48419999 8.51206
48429999 8.51429
48439999 8.51351
48449999 8.5168
48459999 8.51467
48469999 8.51125
48479999 8.51207
48489999 8.5146
48499999 8.52275
48509999 8.52501
48519999 8.52386
48529999 8.52808
48539999 8.52319
48549999 8.51909
48559999 8.51621
48569999 8.52121
48579999 8.51685
48589999 8.52488
48599999 8.52483
48609999 8.52345
48619999 8.52026
48629999 8.51921
48639999 8.51766
48649999 8.52014
48659999 8.52923
48669999 8.53164
48679999 8.53306
48689999 8.53276
48699999 8.53058
48709999 8.52523
48719999 8.52027
48729999 8.52748
48739999 8.52945
48749999 8.52911
48759999 8.52821
48769999 8.5277
48779999 8.5237
48789999 8.52502
48799999 8.5283
48809999 8.52729
48819999 8.53156
48829999 8.53076
48839999 8.53618
48849999 8.54824
48859999 8.54831
48869999 8.54998
48879999 8.55003
48889999 8.552
48899999 8.55693
48909999 8.55588
48919999 8.55633
48929999 8.55848
48939999 8.55692
48949999 8.55575
48959999 8.55435
48969999 8.5526
48979999 8.55131
48989999 8.54696
48999999 8.54894
49009999 8.55354
49019999 8.55181
49029999 8.54878
49039999 8.54375
49049999 8.5437
49059999 8.54377
49069999 8.54375
49079999 8.54922
49089999 8.54736
49099999 8.5506
49109999 8.5493
49119999 8.54303
49129999 8.54133
49139999 8.54751
49149999 8.54994
49159999 8.5447
49169999 8.54335
49179999 8.54596
49189999 8.54566
49199999 8.54982
49209999 8.55215
49219999 8.55166
49229999 8.55344
49239999 8.55225
49249999 8.55517
49259999 8.55231
49269999 8.55259
49279999 8.55028
49289999 8.54851
49299999 8.55025
49309999 8.55118
49319999 8.55574
49329999 8.54792
49339999 8.54602
49349999 8.54674
49359999 8.54398
49369999 8.54907
49379999 8.54689
49389999 8.54316
49399999 8.5445
49409999 8.54915
49419999 8.5464
49429999 8.54855
49439999 8.55828
49449999 8.55895
49459999 8.55481
49469999 8.55346
49479999 8.55182
49489999 8.55327
49499999 8.5539
49509999 8.56053
49519999 8.5598
49529999 8.56354
49539999 8.56346
49549999 8.57087
49559999 8.57091
49569999 8.57049
49579999 8.56632
49589999 8.56276
49599999 8.56076
49609999 8.55945
49619999 8.56242
49629999 8.56789
49639999 8.57297
49649999 8.57064
49659999 8.57562
49669999 8.57435
49679999 8.57606
49689999 8.58019
49699999 8.57914
49709999 8.58313
49719999 8.58471
49729999 8.58292
49739999 8.5877
49749999 8.58861
49759999 8.58662
49769999 8.59026
49779999 8.59164
49789999 8.59155
49799999 8.59266
49809999 8.59716
49819999 8.59818
49829999 8.59775
49839999 8.59542
49849999 8.59504
49859999 8.5898
49869999 8.59144
49879999 8.58837
49889999 8.5985
49899999 8.59914
49909999 8.59919
49919999 8.59189
49929999 8.59282
49939999 8.58789
49949999 8.59126
49959999 8.59038
49969999 8.59097
49979999 8.59586
49989999 8.60129
49999999 8.59623
50009999 8.5896
50019999 8.58961
50029999 8.5912
50039999 8.59097
50049999 8.58862
50059999 8.59099
50069999 8.59614
50079999 8.59244
50089999 8.59904
50099999 8.59781
50109999 8.59677
50119999 8.59202
50129999 8.5915
50139999 8.58648
50149999 8.58434
50159999 8.58035
50169999 8.58013
50179999 8.58011
50189999 8.57564
50199999 8.57454
50209999 8.57198
50219999 8.56868
50229999 8.5771
50239999 8.57677
50249999 8.57621
50259999 8.57245
50269999 8.56825
50279999 8.56668
50289999 8.56734
50299999 8.56729
50309999 8.56677
50319999 8.56511
50329999 8.56594
50339999 8.56294
50349999 8.56497
50359999 8.56074
50369999 8.5631
50379999 8.56203
50389999 8.56471
50399999 8.56471
50409999 8.5723
50419999 8.57115
50429999 8.57153
50439999 8.57066
50449999 8.57054
50459999 8.56898
50469999 8.57007
50479999 8.57736
50489999 8.57753
50499999 8.57377
50509999 8.57487
50519999 8.57115
50529999 8.57401
50539999 8.57372
50549999 8.56576
50559999 8.56301
50569999 8.5688
50579999 8.57199
50589999 8.57393
50599999 8.5778
50609999 8.57688
50619999 8.57995
50629999 8.57761
50639999 8.57508
50649999 8.57669
50659999 8.58054
50669999 8.57545
50679999 8.57941
50689999 8.57827
50699999 8.57273
50709999 8.57393
50719999 8.57786
50729999 8.57584
50739999 8.57254
50749999 8.5704
50759999 8.56962
50769999 8.56955
50779999 8.57971
50789999 8.58069
50799999 8.58094
50809999 8.58145
50819999 8.57838
50829999 8.57308
50839999 8.56915
50849999 8.57346
50859999 8.57964
50869999 8.58253
50879999 8.58205
50889999 8.58113
50899999 8.57994
50909999 8.5773
50919999 8.5833
50929999 8.58379
50939999 8.58719
50949999 8.58885
50959999 8.59137
50969999 8.59939
50979999 8.5985
50989999 8.60097
50999999 8.60303
51009999 8.60087
51019999 8.60187
51029999 8.60029
51039999 8.59798
51049999 8.60042
51059999 8.60566
51069999 8.60833
51079999 8.60709
51089999 8.60955
51099999 8.60506
51109999 8.60404
51119999 8.60578
51129999 8.60709
51139999 8.60696
51149999 8.60455
51159999 8.60597
51169999 8.60539
51179999 8.60979
51189999 8.60937
51199999 8.61549
51209999 8.61394
51219999 8.61386
51229999 8.60809
51239999 8.60945
51249999 8.60787
51259999 8.6068
51269999 8.60482
51279999 8.61378
51289999 8.61252
51299999 8.61401
51309999 8.62121
51319999 8.61706
51329999 8.61057
51339999 8.60725
51349999 8.60304
51359999 8.60044
51369999 8.59944
51379999 8.59775
51389999 8.5979
51399999 8.60267
51409999 8.60618
51419999 8.60205
51429999 8.60116
51439999 8.60226
51449999 8.60128
51459999 8.60052
51469999 8.60119
51479999 8.59853
51489999 8.59749
51499999 8.59455
51509999 8.58744
51519999 8.58988
51529999 8.58611
51539999 8.58887
51549999 8.58717
51559999 8.58988
51569999 8.58701
51579999 8.58859
51589999 8.58791
51599999 8.58923
51609999 8.58885
51619999 8.57981
51629999 8.58
51639999 8.58327
51649999 8.58376
51659999 8.58225
51669999 8.5798
51679999 8.58361
51689999 8.58773
51699999 8.58958
51709999 8.58737
51719999 8.58626
51729999 8.58562
51739999 8.58845
51749999 8.59368
51759999 8.5969
51769999 8.59737
51779999 8.59811
51789999 8.59578
51799999 8.59647
51809999 8.59609
51819999 8.59555
51829999 8.59372
51839999 8.59477
51849999 8.59454
51859999 8.59339
51869999 8.59557
51879999 8.59261
51889999 8.59022
51899999 8.58917
51909999 8.58989
51919999 8.58591
51929999 8.58999
51939999 8.59095
51949999 8.59193
51959999 8.58742
51969999 8.58549
51979999 8.58389
51989999 8.58175
51999999 8.58232
52009999 8.58503
52019999 8.58326
52029999 8.58583
52039999 8.58
52049999 8.58764
52059999 8.58865
52069999 8.58306
52079999 8.58041
52089999 8.57934
52099999 8.57293
52109999 8.56872
52119999 8.56855
52129999 8.57863
52139999 8.58033
52149999 8.57783
52159999 8.57828
52169999 8.57408
52179999 8.57527
52189999 8.57609
52199999 8.57765
52209999 8.57853
52219999 8.57647
52229999 8.57262
52239999 8.57327
52249999 8.57301
52259999 8.57238
52269999 8.57136
52279999 8.57132
52289999 8.57205
52299999 8.57295
52309999 8.56783
52319999 8.56748
52329999 8.57503
52339999 8.57886
52349999 8.57277
52359999 8.57056
52369999 8.57235
52379999 8.56487
52389999 8.56262
52399999 8.56242
52409999 8.56449
52419999 8.56672
52429999 8.56895
52439999 8.56985
52449999 8.56898
52459999 8.57458
52469999 8.57516
52479999 8.57331
52489999 8.57078
52499999 8.56736
52509999 8.56677
52519999 8.56789
52529999 8.56678
52539999 8.56189
52549999 8.56676
52559999 8.5715
52569999 8.56778
52579999 8.56702
52589999 8.5691
52599999 8.56748
52609999 8.5669
52619999 8.56738
52629999 8.5653
52639999 8.56813
52649999 8.56628
52659999 8.56377
52669999 8.55851
52679999 8.55944
52689999 8.56041
52699999 8.56071
52709999 8.55827
52719999 8.55596
52729999 8.56715
52739999 8.56389
52749999 8.5585
52759999 8.5625
52769999 8.56346
52779999 8.56238
52789999 8.56629
52799999 8.56661
52809999 8.56654
52819999 8.56574
52829999 8.56561
52839999 8.56501
52849999 8.56443
52859999 8.56802
52869999 8.56977
52879999 8.56816
52889999 8.57176
52899999 8.57693
52909999 8.57095
52919999 8.57291
52929999 8.57051
52939999 8.5666
52949999 8.56951
52959999 8.5681
52969999 8.57098
52979999 8.57503
52989999 8.57075
52999999 8.56958
53009999 8.57218
53019999 8.56901
53029999 8.57091
53039999 8.57037
53049999 8.57039
53059999 8.56554
53069999 8.55992
53079999 8.55593
53089999 8.55443
53099999 8.55336
53109999 8.5506
53119999 8.55042
53129999 8.55205
53139999 8.5522
53149999 8.55072
53159999 8.55768
53169999 8.55649
53179999 8.55905
53189999 8.56769
53199999 8.57096
53209999 8.56998
53219999 8.57158
53229999 8.57808
53239999 8.58307
53249999 8.581
53259999 8.58442
53269999 8.58683
53279999 8.58985
53289999 8.59141
53299999 8.59064
53309999 8.58939
53319999 8.58491
53329999 8.59053
53339999 8.5901
53349999 8.5916
53359999 8.59169
53369999 8.58935
53379999 8.59035
53389999 8.59374
53399999 8.5895
53409999 8.58904
53419999 8.58333
53429999 8.59067
53439999 8.59629
53449999 8.59134
53459999 8.59731
53469999 8.59672
53479999 8.5906
53489999 8.58936
53499999 8.58819
53509999 8.58668
53519999 8.59424
53529999 8.58917
53539999 8.59118
53549999 8.58822
53559999 8.58546
53569999 8.58148
53579999 8.57952
53589999 8.58281
53599999 8.58569
53609999 8.58618
53619999 8.58239
53629999 8.58166
53639999 8.57463
53649999 8.57428
53659999 8.57671
53669999 8.59079
53679999 8.58858
53689999 8.58243
53699999 8.58291
53709999 8.57858
53719999 8.58061
53729999 8.58104
53739999 8.5749
53749999 8.57636
53759999 8.5832
53769999 8.58426
53779999 8.58626
53789999 8.58177
53799999 8.58089
53809999 8.57752
53819999 8.57367
53829999 8.57231
53839999 8.57167
53849999 8.57147
53859999 8.57518
53869999 8.57627
53879999 8.57489
53889999 8.57311
53899999 8.57336
53909999 8.57241
53919999 8.57112
53929999 8.56936
53939999 8.57397
53949999 8.5685
53959999 8.5694
53969999 8.56836
53979999 8.56617
53989999 8.56164
53999999 8.56082
54009999 8.56502
54019999 8.56411
54029999 8.56158
54039999 8.56386
54049999 8.55964
54059999 8.55544
54069999 8.55243
54079999 8.54716
54089999 8.54584
54099999 8.54878
54109999 8.54858
54119999 8.54799
54129999 8.549
54139999 8.54922
54149999 8.55102
54159999 8.55436
54169999 8.55907
54179999 8.56181
54189999 8.55733
54199999 8.55507
54209999 8.55535
54219999 8.55197
54229999 8.55376
54239999 8.55465
54249999 8.5563
54259999 8.55821
54269999 8.55653
54279999 8.56855
54289999 8.57261
54299999 8.57043
54309999 8.56316
54319999 8.55529
54329999 8.55267
54339999 8.55172
54349999 8.55317
54359999 8.55578
54369999 8.55465
54379999 8.55534
54389999 8.55131
54399999 8.54939
54409999 8.55031
54419999 8.54909
54429999 8.54732
54439999 8.54194
54449999 8.54302
54459999 8.54032
54469999 8.53959
54479999 8.54177
54489999 8.53989
54499999 8.54908
54509999 8.55192
54519999 8.55286
54529999 8.55206
54539999 8.55315
54549999 8.55053
54559999 8.55215
54569999 8.55374
54579999 8.55094
54589999 8.54811
54599999 8.55048
54609999 8.55095
54619999 8.54645
54629999 8.54917
54639999 8.54741
54649999 8.54599
54659999 8.54194
54669999 8.54194
54679999 8.53953
54689999 8.53792
54699999 8.54261
54709999 8.54113
54719999 8.54067
54729999 8.54079
54739999 8.53875
54749999 8.53957
54759999 8.5413
54769999 8.5427
54779999 8.56314
54789999 8.56737
54799999 8.56856
54809999 8.56822
54819999 8.57039
54829999 8.56811
54839999 8.56877
54849999 8.56889
54859999 8.56857
54869999 8.56621
54879999 8.5684
54889999 8.57063
54899999 8.57005
54909999 8.57069
54919999 8.57359
54929999 8.57181
54939999 8.56947
54949999 8.56925
54959999 8.57075
54969999 8.57058
54979999 8.56663
54989999 8.56243
54999999 8.56273
55009999 8.56429
55019999 8.56
55029999 8.55991
55039999 8.55872
55049999 8.55567
55059999 8.55554
55069999 8.56036
55079999 8.56094
55089999 8.56981
55099999 8.56983
55109999 8.57008
55119999 8.56779
55129999 8.57216
55139999 8.57292
55149999 8.58068
55159999 8.58893
55169999 8.58896
55179999 8.58812
55189999 8.58698
55199999 8.58596
55209999 8.57876
55219999 8.57871
55229999 8.58082
55239999 8.5782
55249999 8.5742
55259999 8.58425
55269999 8.5946
55279999 8.59351
55289999 8.59788
55299999 8.59813
55309999 8.59785
55319999 8.60472
55329999 8.60258
55339999 8.59634
55349999 8.59818
55359999 8.60256
55369999 8.60461
55379999 8.61014
55389999 8.61382
55399999 8.61786
55409999 8.6189
55419999 8.61669
55429999 8.61895
55439999 8.61743
55449999 8.61314
55459999 8.60971
55469999 8.60526
55479999 8.60446
55489999 8.60599
55499999 8.61281
55509999 8.62072
55519999 8.62265
55529999 8.61947
55539999 8.61804
55549999 8.61777
55559999 8.60952
55569999 8.61305
55579999 8.60848
55589999 8.60709
55599999 8.6059
55609999 8.60608
55619999 8.60238
55629999 8.60248
55639999 8.60808
55649999 8.60009
55659999 8.59944
55669999 8.59667
55679999 8.59748
55689999 8.59562
55699999 8.59116
55709999 8.58728
55719999 8.58582
55729999 8.58281
55739999 8.58067
55749999 8.58253
55759999 8.57781
55769999 8.58768
55779999 8.58631
55789999 8.59065
55799999 8.59144
55809999 8.59372
55819999 8.58986
55829999 8.59099
55839999 8.59186
55849999 8.59433
55859999 8.59606
55869999 8.60238
55879999 8.61442
55889999 8.61353
55899999 8.61212
55909999 8.61203
55919999 8.60876
55929999 8.60859
55939999 8.61103
55949999 8.60745
55959999 8.60791
55969999 8.60679
55979999 8.6051
55989999 8.60773
55999999 8.60201
56009999 8.59608
56019999 8.59402
56029999 8.5955
56039999 8.59761
56049999 8.59783
56059999 8.59369
56069999 8.59554
56079999 8.59318
56089999 8.59429
56099999 8.58787
56109999 8.58972
56119999 8.58635
56129999 8.58301
56139999 8.5817
56149999 8.58164
56159999 8.57767
56169999 8.57646
56179999 8.57725
56189999 8.57898
56199999 8.57674
56209999 8.57614
56219999 8.57396
56229999 8.57587
56239999 8.57302
56249999 8.5691
56259999 8.56535
56269999 8.56118
56279999 8.56049
56289999 8.55963
56299999 8.56317
56309999 8.56262
56319999 8.5637
56329999 8.56358
56339999 8.5635
56349999 8.56273
56359999 8.5632
56369999 8.55933
56379999 8.55997
56389999 8.56204
56399999 8.56847
56409999 8.56841
56419999 8.56706
56429999 8.56376
56439999 8.5607
56449999 8.55734
56459999 8.5564
56469999 8.56068
56479999 8.56302
56489999 8.56132
56499999 8.5632
56509999 8.56336
56519999 8.56208
56529999 8.56395
56539999 8.56451
56549999 8.56901
56559999 8.56541
56569999 8.5651
56579999 8.56238
56589999 8.56394
56599999 8.56663
56609999 8.56393
56619999 8.56557
56629999 8.55919
56639999 8.55462
56649999 8.55362
56659999 8.55079
56669999 8.54942
56679999 8.55082
56689999 8.55251
56699999 8.5532
56709999 8.55452
56719999 8.55407
56729999 8.55562
56739999 8.55341
56749999 8.55091
56759999 8.54964
56769999 8.55019
56779999 8.55359
56789999 8.55294
56799999 8.55072
56809999 8.55689
56819999 8.55496
56829999 8.55361
56839999 8.55044
56849999 8.55213
56859999 8.55468
56869999 8.55183
56879999 8.55251
56889999 8.55849
56899999 8.56123
56909999 8.56197
56919999 8.5602
56929999 8.55957
56939999 8.56111
56949999 8.55604
56959999 8.56118
56969999 8.56272
56979999 8.56582
56989999 8.57517
56999999 8.58008
57009999 8.57841
57019999 8.57806
57029999 8.57647
57039999 8.57661
57049999 8.58032
57059999 8.57996
57069999 8.57859
57079999 8.57887
57089999 8.58183
57099999 8.57778
57109999 8.57502
57119999 8.57253
57129999 8.57376
57139999 8.57335
57149999 8.57374
57159999 8.57253
57169999 8.56947
57179999 8.56936
57189999 8.56696
57199999 8.56734
57209999 8.56998
57219999 8.56334
57229999 8.56576
57239999 8.56946
57249999 8.5632
57259999 8.56734
57269999 8.57903
57279999 8.58061
57289999 8.58238
57299999 8.58158
57309999 8.58054
57319999 8.58184
57329999 8.57533
57339999 8.57397
57349999 8.58211
57359999 8.58498
57369999 8.58415
57379999 8.58485
57389999 8.58386
57399999 8.58012
57409999 8.59091
57419999 8.59143
57429999 8.59334
57439999 8.60096
57449999 8.59907
57459999 8.5981
57469999 8.59464
57479999 8.59378
57489999 8.60048
57499999 8.59839
57509999 8.59942
57519999 8.59904
57529999 8.60481
57539999 8.60519
57549999 8.60472
57559999 8.60544
57569999 8.60471
57579999 8.60396
57589999 8.60275
57599999 8.59822
57609999 8.59788
57619999 8.59567
57629999 8.59301
57639999 8.59
57649999 8.58554
57659999 8.58705
57669999 8.58462
57679999 8.58329
57689999 8.58465
57699999 8.58893
57709999 8.58783
57719999 8.58868
57729999 8.59122
57739999 8.59438
57749999 8.59085
57759999 8.58972
57769999 8.59045
57779999 8.58943
57789999 8.58795
57799999 8.58782
57809999 8.6004
57819999 8.60899
57829999 8.61463
57839999 8.61344
57849999 8.61328
57859999 8.61185
57869999 8.60496
57879999 8.60863
57889999 8.60453
57899999 8.60226
57909999 8.59586
57919999 8.59721
57929999 8.59923
57939999 8.60053
57949999 8.60047
57959999 8.59907
57969999 8.6033
57979999 8.59754
57989999 8.59644
57999999 8.59115
58009999 8.59167
58019999 8.59024
58029999 8.5902
58039999 8.58745
58049999 8.58035
58059999 8.57388
58069999 8.57542
58079999 8.57697
58089999 8.57865
58099999 8.58321
58109999 8.58006
58119999 8.57316
58129999 8.57325
58139999 8.58209
58149999 8.58261
58159999 8.58381
58169999 8.58272
58179999 8.58028
58189999 8.57634
58199999 8.57391
58209999 8.57737
58219999 8.57204
58229999 8.57624
58239999 8.57519
58249999 8.57277
58259999 8.57287
58269999 8.57019
58279999 8.57236
58289999 8.57061
58299999 8.5651
58309999 8.5634
58319999 8.56205
58329999 8.56112
58339999 8.56271
58349999 8.55788
58359999 8.56117
58369999 8.56579
58379999 8.56822
58389999 8.57039
58399999 8.56541
58409999 8.56862
58419999 8.57441
58429999 8.57172
58439999 8.57326
58449999 8.56979
58459999 8.56962
58469999 8.56842
58479999 8.56308
58489999 8.55995
58499999 8.55453
58509999 8.55885
58519999 8.56125
58529999 8.55828
58539999 8.55709
58549999 8.55553
58559999 8.56037
58569999 8.56771
58579999 8.56687
58589999 8.56577
58599999 8.57234
58609999 8.57206
58619999 8.56937
58629999 8.56509
58639999 8.56436
58649999 8.56374
58659999 8.56095
58669999 8.55742
58679999 8.55695
58689999 8.55713
58699999 8.55716
58709999 8.55523
58719999 8.55448
58729999 8.55354
58739999 8.55268
58749999 8.55661
58759999 8.55573
58769999 8.55423
58779999 8.55144
58789999 8.54918
58799999 8.55151
58809999 8.54865
58819999 8.54948
58829999 8.54999
58839999 8.5522
58849999 8.54942
58859999 8.55033
58869999 8.54966
58879999 8.54456
58889999 8.54437
58899999 8.54515
58909999 8.54595
58919999 8.54884
58929999 8.55409
58939999 8.55262
58949999 8.55123
58959999 8.55065
58969999 8.55151
58979999 8.55202
58989999 8.55343
58999999 8.5573
59009999 8.55594
59019999 8.55388
59029999 8.55599
59039999 8.55639
59049999 8.55946
59059999 8.56769
59069999 8.56733
59079999 8.56603
59089999 8.56794
59099999 8.5664
59109999 8.57292
59119999 8.57112
59129999 8.56995
59139999 8.57113
59149999 8.5674
59159999 8.56509
59169999 8.56597
59179999 8.56652
59189999 8.56718
59199999 8.56562
59209999 8.56682
59219999 8.56327
59229999 8.56081
59239999 8.56009
59249999 8.56332
59259999 8.56297
59269999 8.56582
59279999 8.56773
59289999 8.56746
59299999 8.57109
59309999 8.56832
59319999 8.56398
59329999 8.55944
59339999 8.55598
59349999 8.55836
59359999 8.55942
59369999 8.55754
59379999 8.55446
59389999 8.55958
59399999 8.56296
59409999 8.5653
59419999 8.56389
59429999 8.56197
59439999 8.56446
59449999 8.5621
59459999 8.562
59469999 8.56343
59479999 8.5649
59489999 8.5664
59499999 8.57036
59509999 8.5711
59519999 8.57741
59529999 8.57716
59539999 8.5747
59549999 8.57451
59559999 8.57495
59569999 8.57579
59579999 8.57713
59589999 8.57299
59599999 8.57565
59609999 8.57353
59619999 8.57417
59629999 8.572
59639999 8.57737
59649999 8.57828
59659999 8.58063
59669999 8.58318
59679999 8.58105
59689999 8.58057
59699999 8.57935
59709999 8.57899
59719999 8.57872
59729999 8.58351
59739999 8.58066
59749999 8.57713
59759999 8.57499
59769999 8.58076
59779999 8.57631
59789999 8.57804
59799999 8.57926
59809999 8.58141
59819999 8.57969
59829999 8.58856
59839999 8.5876
59849999 8.58265
59859999 8.57671
59869999 8.58833
59879999 8.58827
59889999 8.59162
59899999 8.58799
59909999 8.59115
59919999 8.58587
59929999 8.58582
59939999 8.58258
59949999 8.58311
59959999 8.57777
59969999 8.57392
59979999 8.57056
59989999 8.57842
59999999 8.57595


==> plots/on-sgsp-stg-3x3-subsampled.txt <==
99 0.0170094
199 0.0333525
299 0.0494437
399 0.0650689
499 0.0794437
599 0.0958719
699 0.10905
799 0.123686
899 0.137683
999 0.151742
1099 0.165355
1199 0.179632
1299 0.192172
1399 0.202797
1499 0.214715
1599 0.2283
1699 0.240853
1799 0.253283
1899 0.264295
1999 0.274799
2099 0.286497
2199 0.298377
2299 0.308841
2399 0.321889
2499 0.332715
2599 0.345029
2699 0.357317
2799 0.369088
2899 0.381036
2999 0.391375
3099 0.402605
3199 0.41213
3299 0.424252
3399 0.433266
3499 0.443483
3599 0.453802
3699 0.464413
3799 0.476016
3899 0.484712
3999 0.49472
4099 0.506214
4199 0.516402
4299 0.526592
4399 0.536475
4499 0.545169
4599 0.555666
4699 0.565956
4799 0.574852
4899 0.583658
4999 0.590984
5099 0.599735
5199 0.608097
5299 0.617169
5399 0.625162
5499 0.633365
5599 0.642387
5699 0.651116
5799 0.659261
5899 0.668127
5999 0.677896
6099 0.687573
6199 0.694759
6299 0.701475
6399 0.710617
6499 0.71678
6599 0.724074
6699 0.730208
6799 0.736471
6899 0.741177
6999 0.747035
7099 0.75393
7199 0.76105
7299 0.765315
7399 0.771825
7499 0.77837
7599 0.783656
7699 0.791082
7799 0.797542
7899 0.802041
7999 0.809481
8099 0.816651
8199 0.824441
8299 0.829078
8399 0.835054
8499 0.842168
8599 0.849014
8699 0.855985
8799 0.862198
8899 0.868843
8999 0.87453
9099 0.879759
9199 0.886025
9299 0.891143
9399 0.897003
9499 0.901812
9599 0.907266
9699 0.913554
9799 0.919488
9899 0.92407
9999 0.929994
10099 0.935469
10199 0.9388
10299 0.944783
10399 0.948911
10499 0.95459
10599 0.959117
10699 0.964601
10799 0.971322
10899 0.977278
10999 0.981585
11099 0.986547
11199 0.989962
11299 0.994943
11399 1.00006
11499 1.00464
11599 1.01036
11699 1.01334
11799 1.01928
11899 1.02476
11999 1.02968
12099 1.03376
12199 1.0383
12299 1.04141
12399 1.04746
12499 1.05067
12599 1.05643
12699 1.06284
12799 1.06769
12899 1.07179
12999 1.07664
13099 1.07956
13199 1.08424
13299 1.08918
13399 1.09257
13499 1.09703
13599 1.10173
13699 1.10371
13799 1.10765
13899 1.11125
13999 1.11422
14099 1.11836
14199 1.12276
14299 1.12611
14399 1.12953
14499 1.13381
14599 1.13806
14699 1.14146
14799 1.14493
14899 1.14996
14999 1.15235
15099 1.15521
15199 1.15745
15299 1.15947
15399 1.16276
15499 1.16611
15599 1.16844
15699 1.17254
15799 1.17639
15899 1.1827
15999 1.18516
16099 1.1869
16199 1.18991
16299 1.1925
16399 1.19437
16499 1.19571
16599 1.19824
16699 1.20373
16799 1.20728
16899 1.20989
16999 1.21139
17099 1.21346
17199 1.21502
17299 1.21746
17399 1.21968
17499 1.22176
17599 1.22364
17699 1.22768
17799 1.2285
17899 1.2324
17999 1.23646
18099 1.23719
18199 1.23811
18299 1.23942
18399 1.24141
18499 1.2434
18599 1.24595
18699 1.24947
18799 1.25335
18899 1.2573
18999 1.25972
19099 1.26121
19199 1.26409
19299 1.26653
19399 1.26807
19499 1.27047
19599 1.27206
19699 1.27333
19799 1.27627
19899 1.27831
19999 1.27991
20099 1.28091
20199 1.2814
20299 1.28278
20399 1.28454
20499 1.28847
20599 1.29048
20699 1.29336
20799 1.29521
20899 1.29625
20999 1.29809
21099 1.30119
21199 1.30069
21299 1.30108
21399 1.30177
21499 1.30434
21599 1.30609
21699 1.30822
21799 1.31092
21899 1.31142
21999 1.31538
22099 1.31801
22199 1.32221
22299 1.32278
22399 1.32415
22499 1.3255
22599 1.32683
22699 1.32916
22799 1.32956
22899 1.32977
22999 1.32967
23099 1.33087
23199 1.33265
23299 1.33362
23399 1.33458
23499 1.33484
23599 1.33599
23699 1.33622
23799 1.33676
23899 1.33758
23999 1.3389
24099 1.33951
24199 1.33961
24299 1.34151
24399 1.34288
24499 1.34255
24599 1.34492
24699 1.34626
24799 1.34869
24899 1.35059
24999 1.35148
25099 1.35018
25199 1.35187
25299 1.35195
25399 1.35283
25499 1.35539
25599 1.35672
25699 1.35755
25799 1.35707
25899 1.3583
25999 1.3602
26099 1.3613
26199 1.36417
26299 1.36393
26399 1.36717
26499 1.3692
26599 1.36991
26699 1.37279
26799 1.37435
26899 1.37421
26999 1.37675
27099 1.37658
27199 1.3777
27299 1.37723
27399 1.37945
27499 1.38065
27599 1.38264
27699 1.38371
27799 1.38526
27899 1.3855
27999 1.38705
28099 1.38847
28199 1.38829
28299 1.39119
28399 1.39447
28499 1.39512
28599 1.39516
28699 1.398
28799 1.39981
28899 1.40011
28999 1.40299
29099 1.40505
29199 1.40719
29299 1.40622
29399 1.40765
29499 1.40897
29599 1.41147
29699 1.41304
29799 1.415
29899 1.41714
29999 1.41797
30099 1.41828
30199 1.4179
30299 1.42031
30399 1.42081
30499 1.42031
30599 1.42279
30699 1.42445
30799 1.42451
30899 1.42446
30999 1.42472
31099 1.42377
31199 1.42244
31299 1.42172
31399 1.422
31499 1.42437
31599 1.42463
31699 1.42518
31799 1.42761
31899 1.42624
31999 1.42667
32099 1.4261
32199 1.42575
32299 1.4251
32399 1.42604
32499 1.42936
32599 1.43007
32699 1.42997
32799 1.42987
32899 1.43037
32999 1.42997
33099 1.43226
33199 1.43293
33299 1.43251
33399 1.43328
33499 1.43354
33599 1.43301
33699 1.43258
33799 1.43246
33899 1.43303
33999 1.4331
34099 1.43456
34199 1.43332
34299 1.43259
34399 1.43446
34499 1.43441
34599 1.43537
34699 1.43302
34799 1.43309
34899 1.43386
34999 1.43322
35099 1.43439
35199 1.43534
35299 1.43558
35399 1.43563
35499 1.43667
35599 1.4372
35699 1.43603
35799 1.43636
35899 1.43491
35999 1.43456
36099 1.43681
36199 1.43824
36299 1.43846
36399 1.43937
36499 1.44207
36599 1.44324
36699 1.44331
36799 1.44128
36899 1.44077
36999 1.43967
37099 1.44196
37199 1.44323
37299 1.44231
37399 1.44547
37499 1.44521
37599 1.44566
37699 1.44501
37799 1.44635
37899 1.44689
37999 1.44711
38099 1.44953
38199 1.45093
38299 1.44923
38399 1.45083
38499 1.45152
38599 1.45061
38699 1.4508
38799 1.45089
38899 1.45129
38999 1.44998
39099 1.45048
39199 1.45087
39299 1.45146
39399 1.45006
39499 1.45165
39599 1.45163
39699 1.45331
39799 1.45268
39899 1.45195
39999 1.45252
40099 1.4532
40199 1.45286
40299 1.45293
40399 1.4526
40499 1.45367
40599 1.45304
40699 1.45102
40799 1.45071
40899 1.4509
40999 1.45159
41099 1.45246
41199 1.45363
41299 1.45339
41399 1.45346
41499 1.45511
41599 1.45576
41699 1.4564
41799 1.45604
41899 1.45728
41999 1.45731
42099 1.45674
42199 1.45747
42299 1.4568
42399 1.45753
42499 1.45874
42599 1.45846
42699 1.45678
42799 1.45751
42899 1.45575
42999 1.45669
43099 1.45563
43199 1.45548
43299 1.45582
43399 1.45665
43499 1.45628
43599 1.45861
43699 1.45783
43799 1.45825
43899 1.45956
43999 1.45976
44099 1.45817
44199 1.45919
44299 1.45949
44399 1.4589
44499 1.45782
44599 1.45655
44699 1.45619
44799 1.45673
44899 1.45835
44999 1.45867
45099 1.45709
45199 1.45652
45299 1.45775
45399 1.45887
45499 1.46057
45599 1.46176
45699 1.46204
45799 1.46142
45899 1.46161
45999 1.46159
46099 1.46118
46199 1.46076
46299 1.46056
46399 1.46075
46499 1.46184
46599 1.46331
46699 1.46278
46799 1.46205
46899 1.46323
46999 1.4621
47099 1.46358
47199 1.46205
47299 1.46283
47399 1.4628
47499 1.46317
47599 1.46383
47699 1.46479
47799 1.46563
47899 1.46409
47999 1.46375
48099 1.46352
48199 1.46368
48299 1.46405
48399 1.46331
48499 1.46398
48599 1.46572
48699 1.46547
48799 1.4673
48899 1.46614
48999 1.46638
49099 1.4673
49199 1.46882
49299 1.46893
49399 1.47064
49499 1.47043
49599 1.47092
49699 1.46833
49799 1.46725
49899 1.46678
49999 1.46771
50099 1.46703
50199 1.46656
50299 1.46551
50399 1.46714
50499 1.46667
50599 1.4672
50699 1.46722
50799 1.46576
50899 1.4661
50999 1.46733
51099 1.46666
51199 1.46799
51299 1.46691
51399 1.46764
51499 1.46637
51599 1.46452
51699 1.46548
51799 1.46452
51899 1.46438
51999 1.46473
52099 1.46508
52199 1.46343
52299 1.46549
52399 1.46563
52499 1.46389
52599 1.46186
52699 1.46224
52799 1.46281
52899 1.46179
52999 1.46068
53099 1.46137
53199 1.46165
53299 1.46253
53399 1.462
53499 1.46278
53599 1.46166
53699 1.46164
53799 1.45974
53899 1.45904
53999 1.45905
54099 1.46035
54199 1.46015
54299 1.46184
54399 1.46213
54499 1.46469
54599 1.46445
54699 1.4633
54799 1.46228
54899 1.46225
54999 1.46292
55099 1.4615
55199 1.46139
55299 1.46277
55399 1.46175
55499 1.46023
55599 1.46073
55699 1.46092
55799 1.4617
55899 1.46368
55999 1.46265
56099 1.46491
56199 1.46406
56299 1.46372
56399 1.4607
56499 1.4592
56599 1.45882
56699 1.45942
56799 1.45774
56899 1.45617
56999 1.45482
57099 1.45428
57199 1.45413
57299 1.45508
57399 1.45493
57499 1.45558
57599 1.45602
57699 1.45706
57799 1.45679
57899 1.45802
57999 1.45764
58099 1.45677
58199 1.45699
58299 1.45702
58399 1.45645
58499 1.45648
58599 1.45661
58699 1.45595
58799 1.45738
58899 1.4574
58999 1.45843
59099 1.45844
59199 1.45966
59299 1.45867
59399 1.45938
59499 1.46028
59599 1.45968
59699 1.45949
59799 1.4598
59899 1.4603
59999 1.4592
60099 1.4604
60199 1.4603
60299 1.4607
60399 1.4584
60499 1.45802
60599 1.45774
60699 1.45776
60799 1.45718
60899 1.45532
60999 1.45606
61099 1.45859
61199 1.45891
61299 1.45901
61399 1.45942
61499 1.45793
61599 1.46024
61699 1.46094
61799 1.46053
61899 1.45963
61999 1.45933
62099 1.45984
62199 1.45865
62299 1.45906
62399 1.45966
62499 1.46007
62599 1.46126
62699 1.46204
62799 1.46282
62899 1.46408
62999 1.46294
63099 1.46092
63199 1.45972
63299 1.45953
63399 1.46033
63499 1.45953
63599 1.45795
63699 1.45648
63799 1.45631
63899 1.45475
63999 1.45341
64099 1.45348
64199 1.45305
64299 1.45282
64399 1.4528
64499 1.45426
64599 1.45561
64699 1.45645
64799 1.45788
64899 1.4573
64999 1.45673
65099 1.45726
65199 1.45759
65299 1.45732
65399 1.45844
65499 1.45926
65599 1.45976
65699 1.46035
65799 1.46015
65899 1.46015
65999 1.46035
66099 1.46193
66199 1.46231
66299 1.46458
66399 1.46434
66499 1.4636
66599 1.46297
66699 1.46314
66799 1.464
66899 1.46187
66999 1.46026
67099 1.45886
67199 1.45907
67299 1.45829
67399 1.4585
67499 1.45862
67599 1.45674
67699 1.45687
67799 1.4567
67899 1.45694
67999 1.45637
68099 1.45601
68199 1.45695
68299 1.45827
68399 1.45759
68499 1.45981
68599 1.4617
68699 1.46099
68799 1.46048
68899 1.46127
68999 1.46016
69099 1.45996
69199 1.45896
69299 1.45858
69399 1.45989
69499 1.46039
69599 1.46178
69699 1.46066
69799 1.46254
69899 1.46053
69999 1.46172
70099 1.4615
70199 1.46159
70299 1.46226
70399 1.46164
70499 1.46073
70599 1.46024
70699 1.45974
70799 1.45984
70899 1.46084
70999 1.45974
71099 1.45904
71199 1.46064
71299 1.46223
71399 1.463
71499 1.46258
71599 1.46314
71699 1.46191
71799 1.46249
71899 1.46217
71999 1.46294
72099 1.46261
72199 1.46248
72299 1.46206
72399 1.46243
72499 1.46211
72599 1.46408
72699 1.46542
72799 1.46457
72899 1.46642
72999 1.46725
73099 1.46957
73199 1.47027
73299 1.46988
73399 1.46948
73499 1.46929
73599 1.4684
73699 1.46812
73799 1.46824
73899 1.46726
73999 1.46689
74099 1.46632
74199 1.46596
74299 1.46799
74399 1.4686
74499 1.46872
74599 1.47022
74699 1.47071
74799 1.47081
74899 1.4699
74999 1.4695
75099 1.4698
75199 1.47021
75299 1.46921
75399 1.47061
75499 1.4708
75599 1.4702
75699 1.4696
75799 1.4699
75899 1.4703
75999 1.47179
76099 1.47177
76199 1.47156
76299 1.47344
76399 1.4731
76499 1.47218
76599 1.47076
76699 1.47145
76799 1.46994
76899 1.47074
76999 1.46934
77099 1.47134
77199 1.47103
77299 1.47192
77399 1.46902
77499 1.46804
77599 1.46716
77699 1.46818
77799 1.46581
77899 1.46535
77999 1.46708
78099 1.4678
78199 1.46742
78299 1.46874
78399 1.46876
78499 1.46828
78599 1.46819
78699 1.46771
78799 1.46813
78899 1.46845
78999 1.46976
79099 1.47016
79199 1.47215
79299 1.47272
79399 1.47209
79499 1.47147
79599 1.47285
79699 1.47262
79799 1.47279
79899 1.47327
79999 1.47502
80099 1.47438
80199 1.47562
80299 1.47497
80399 1.47601
80499 1.47267
80599 1.47164
80699 1.47202
80799 1.4727
80899 1.47208
80999 1.47316
81099 1.47283
81199 1.47231
81299 1.47189
81399 1.47197
81499 1.47155
81599 1.47064
81699 1.47103
81799 1.47043
81899 1.46933
81999 1.47113
82099 1.47241
82199 1.47209
82299 1.47176
82399 1.47175
82499 1.47183
82599 1.47042
82699 1.47001
82799 1.47021
82899 1.47249
82999 1.47236
83099 1.47254
83199 1.47371
83299 1.47487
83399 1.47452
83499 1.47328
83599 1.47235
83699 1.47164
83799 1.47231
83899 1.47159
83999 1.47138
84099 1.47137
84199 1.47135
84299 1.47094
84399 1.46983
84499 1.47043
84599 1.47103
84699 1.4727
84799 1.47328
84899 1.47255
84999 1.47382
85099 1.47358
85199 1.47365
85299 1.4737
85399 1.47496
85499 1.47491
85599 1.47616
85699 1.47868
85799 1.4769
85899 1.47713
85999 1.47856
86099 1.47707
86199 1.47741
86299 1.47723
86399 1.47577
86499 1.47651
86599 1.47665
86699 1.47667
86799 1.47591
86899 1.47605
86999 1.47668
87099 1.47672
87199 1.47724
87299 1.47578
87399 1.47781
87499 1.47803
87599 1.47615
87699 1.47549
87799 1.47634
87899 1.47548
87999 1.47532
88099 1.47507
88199 1.47483
88299 1.47477
88399 1.47492
88499 1.47507
88599 1.47323
88699 1.47389
88799 1.47346
88899 1.47283
88999 1.4734
89099 1.47366
89199 1.47452
89299 1.47367
89399 1.47394
89499 1.47359
89599 1.47346
89699 1.47272
89799 1.4728
89899 1.47357
89999 1.47482
90099 1.47258
90199 1.47286
90299 1.47044
90399 1.46964
90499 1.46815
90599 1.46956
90699 1.46887
90799 1.47047
90899 1.47007
90999 1.47027
91099 1.47186
91199 1.47433
91299 1.47548
91399 1.47532
91499 1.47467
91599 1.47373
91699 1.47569
91799 1.47583
91899 1.47408
91999 1.47335
92099 1.47302
92199 1.47149
92299 1.46989
92399 1.4694
92499 1.4696
92599 1.46941
92699 1.46951
92799 1.46971
92899 1.46981
92999 1.46902
93099 1.46983
93199 1.47082
93299 1.47012
93399 1.46773
93499 1.46765
93599 1.46877
93699 1.46809
93799 1.46642
93899 1.46596
93999 1.4661
94099 1.46484
94199 1.46379
94299 1.46415
94399 1.46342
94499 1.46388
94599 1.46454
94699 1.46429
94799 1.46306
94899 1.46352
94999 1.46349
95099 1.46425
95199 1.4655
95299 1.46435
95399 1.46291
95499 1.46188
95599 1.46246
95699 1.46213
95799 1.46311
95899 1.46338
95999 1.46424
96099 1.4649
96199 1.46216
96299 1.46343
96399 1.46449
96499 1.46384
96599 1.46212
96699 1.46517
96799 1.46393
96899 1.46449
96999 1.46275
97099 1.46322
97199 1.46309
97299 1.46256
97399 1.46282
97499 1.46578
97599 1.46512
97699 1.46497
97799 1.46373
97899 1.46409
97999 1.46485
98099 1.4649
98199 1.46504
98299 1.46649
98399 1.46553
98499 1.46468
98599 1.46632
98699 1.46586
98799 1.46531
98899 1.46605
98999 1.46779
99099 1.46751
99199 1.46834
99299 1.46935
99399 1.47066
99499 1.47095
99599 1.47074
99699 1.47094
99799 1.47102
99899 1.47231
99999 1.47229


==> plots/on-sgsp-sub-stg-30x30-subsampled.txt <==
999 1.91528
1999 3.84174
2999 5.16028
3999 6.08266
4999 7.93987
5999 9.01331
6999 9.71873
7999 10.6223
8999 11.4273
9999 12.5723
10999 13.8198
11999 14.4312
12999 15.0707
13999 16.4402
14999 16.684
15999 17.8578
16999 18.4386
17999 18.717
18999 19.8208
19999 20.4024
20999 20.422
21999 21.2744
22999 21.4093
23999 21.289
24999 21.4458
25999 21.5842
26999 22.027
27999 22.2692
28999 21.5311
29999 21.0623
30999 20.3576
31999 19.7282
32999 19.0395
33999 18.1101
34999 17.3071
35999 16.5482
36999 15.7559
37999 15.0034
38999 14.3117
39999 13.6656
40999 13.2385
41999 12.7498
42999 12.2347
43999 11.8437
44999 11.523
45999 11.4332
46999 11.0387
47999 10.7313
48999 10.4857
49999 10.1758
50999 9.9796
51999 10.0221
52999 9.81967
53999 9.49561
54999 9.35097
55999 9.22597
56999 9.08994
57999 8.93285
58999 8.74996
59999 8.53792
60999 8.43364
61999 8.36518
62999 8.25132
63999 8.13106
64999 8.07235
65999 8.0694
66999 8.01365
67999 7.98005
68999 7.9311
69999 7.74989
70999 7.6859
71999 7.57935
72999 7.53675
73999 7.50814
74999 7.49013
75999 7.4036
76999 7.32073
77999 7.19414
78999 7.18691
79999 7.27489
80999 7.21029
81999 7.13667
82999 7.08039
83999 7.07531
84999 7.11155
85999 7.07255
86999 6.98745
87999 7.01738
88999 6.98608
89999 6.98757
90999 6.95946
91999 6.99208
92999 6.92669
93999 6.93198
94999 6.95503
95999 6.92041
96999 6.90079
97999 6.8117
98999 6.80288
99999 6.77756
100999 6.77825
101999 6.75764
102999 6.84572
103999 6.7841
104999 6.75327
105999 6.7065
106999 6.70029
107999 6.716
108999 6.73718
109999 6.68283
110999 6.64111
111999 6.68525
112999 6.73174
113999 6.7794
114999 6.73809
115999 6.69464
116999 6.6362
117999 6.58377
118999 6.54784
119999 6.52118
120999 6.53806
121999 6.46903
122999 6.47875
123999 6.44601
124999 6.41346
125999 6.35577
126999 6.34875
127999 6.3487
128999 6.35345
129999 6.27801
130999 6.40618
131999 6.44106
132999 6.51077
133999 6.45076
134999 6.42348
135999 6.33615
136999 6.38453
137999 6.40937
138999 6.41607
139999 6.4116
140999 6.39526
141999 6.35991
142999 6.31604
143999 6.29209
144999 6.31902
145999 6.40538
146999 6.41737
147999 6.45085
148999 6.43503
149999 6.46803
150999 6.49334
151999 6.45959
152999 6.48286
153999 6.47489
154999 6.42125
155999 6.4937
156999 6.50101
157999 6.47816
158999 6.41886
159999 6.37079
160999 6.54141
161999 6.57381
162999 6.57799
163999 6.57589
164999 6.53981
165999 6.47708
166999 6.39265
167999 6.37303
168999 6.27031
169999 6.24738
170999 6.22858
171999 6.20026
172999 6.2582
173999 6.31231
174999 6.35107
175999 6.34567
176999 6.35929
177999 6.36952
178999 6.32177
179999 6.32153
180999 6.31893
181999 6.33235
182999 6.32761
183999 6.31915
184999 6.36965
185999 6.35461
186999 6.33142
187999 6.37877
188999 6.33986
189999 6.37537
190999 6.39469
191999 6.42017
192999 6.40576
193999 6.39761
194999 6.39822
195999 6.4139
196999 6.43508
197999 6.43336
198999 6.43201
199999 6.36479
200999 6.44341
201999 6.40018
202999 6.40257
203999 6.38535
204999 6.34022
205999 6.36118
206999 6.36136
207999 6.36273
208999 6.38078
209999 6.3702
210999 6.38148
211999 6.3176
212999 6.3303
213999 6.36189
214999 6.3361
215999 6.39228
216999 6.35758
217999 6.38358
218999 6.38507
219999 6.31867
220999 6.31914
221999 6.33992
222999 6.34861
223999 6.3592
224999 6.3271
225999 6.34862
226999 6.33732
227999 6.3665
228999 6.35417
229999 6.33795
230999 6.35256
231999 6.33426
232999 6.26745
233999 6.25445
234999 6.30406
235999 6.35505
236999 6.39713
237999 6.37536
238999 6.35636
239999 6.57261
240999 6.5938
241999 6.56002
242999 6.52079
243999 6.5076
244999 6.49542
245999 6.49736
246999 6.54165
247999 6.55808
248999 6.54552
249999 6.54602
250999 6.57045
251999 6.51467
252999 6.52128
253999 6.5178
254999 6.46477
255999 6.4454
256999 6.39282
257999 6.40264
258999 6.5768
259999 6.56829
260999 6.52925
261999 6.53319
262999 6.52068
263999 6.51565
264999 6.53238
265999 6.52354
266999 6.51393
267999 6.46202
268999 6.44746
269999 6.49959
270999 6.40736
271999 6.36964
272999 6.33671
273999 6.32526
274999 6.30841
275999 6.27377
276999 6.27608
277999 6.24059
278999 6.20322
279999 6.19946
280999 6.21795
281999 6.27571
282999 6.24443
283999 6.26559
284999 6.25851
285999 6.24236
286999 6.17513
287999 6.17493
288999 6.21945
289999 6.17964
290999 6.20103
291999 6.18323
292999 6.18479
293999 6.18247
294999 6.22326
295999 6.21332
296999 6.20673
297999 6.17093
298999 6.16611
299999 6.17293
300999 6.19171
301999 6.2189
302999 6.19692
303999 6.20758
304999 6.1539
305999 6.07957
306999 6.15776
307999 6.19349
308999 6.25355
309999 6.21955
310999 6.21172
311999 6.24377
312999 6.25266
313999 6.28728
314999 6.22124
315999 6.18881
316999 6.17381
317999 6.15822
318999 6.18028
319999 6.15765
320999 6.13707
321999 6.17435
322999 6.17901
323999 6.15171
324999 6.10273
325999 6.11943
326999 6.09546
327999 6.0872
328999 6.11188
329999 6.09999
330999 6.04492
331999 6.05453
332999 5.99877
333999 6.02738
334999 6.03633
335999 6.04841
336999 6.02278
337999 6.05661
338999 6.0733
339999 6.04092
340999 6.06074
341999 6.07509
342999 6.09615
343999 6.07234
344999 6.06033
345999 6.08326
346999 6.07284
347999 6.08625
348999 6.10655
349999 6.12817
350999 6.1633
351999 6.18291
352999 6.17377
353999 6.13547
354999 6.11835
355999 6.3593
356999 6.3366
357999 6.34689
358999 6.27736
359999 6.26394
360999 6.20707
361999 6.2513
362999 6.24987
363999 6.26043
364999 6.28092
365999 6.27286
366999 6.2731
367999 6.23888
368999 6.15942
369999 6.09916
370999 6.12735
371999 6.10732
372999 6.10512
373999 6.11488
374999 6.11945
375999 6.11513
376999 6.12685
377999 6.14471
378999 6.15466
379999 6.12557
380999 6.13158
381999 6.10928
382999 6.1244
383999 6.1164
384999 6.12157
385999 6.06188
386999 6.12113
387999 6.11175
388999 6.10756
389999 6.11592
390999 6.21164
391999 6.18971
392999 6.18194
393999 6.23477
394999 6.20894
395999 6.17183
396999 6.20144
397999 6.22346
398999 6.21205
399999 6.17798
400999 6.18652
401999 6.20833
402999 6.16537
403999 6.12151
404999 6.11367
405999 6.07772
406999 6.02927
407999 6.00085
408999 5.98096
409999 5.89651
410999 5.90641
411999 5.91477
412999 5.9008
413999 5.86665
414999 5.87398
415999 5.88151
416999 5.88043
417999 5.9191
418999 5.88127
419999 5.91888
420999 5.88966
421999 5.8365
422999 5.81317
423999 5.88169
424999 5.89539
425999 5.91663
426999 5.90214
427999 5.84457
428999 5.83766
429999 5.89506
430999 5.95508
431999 5.95362
432999 5.93593
433999 5.93953
434999 5.97583
435999 5.93501
436999 6.01545
437999 6.07336
438999 6.0549
439999 6.01496
440999 6.01135
441999 6.02914
442999 6.01604
443999 6.01986
444999 5.97756
445999 5.95684
446999 5.94462
447999 5.94184
448999 5.92987
449999 5.95309
450999 5.95636
451999 5.94939
452999 5.9327
453999 5.94388
454999 5.96041
455999 5.95819
456999 5.95097
457999 5.91898
458999 5.91149
459999 5.91936
460999 5.85484
461999 5.86424
462999 5.85907
463999 5.80117
464999 5.81541
465999 5.87477
466999 5.8278
467999 5.81599
468999 5.83475
469999 5.86817
470999 5.81236
471999 5.84141
472999 5.81818
473999 5.80262
474999 5.83497
475999 5.84702
476999 5.87243
477999 5.8218
478999 5.87924
479999 5.87807
480999 5.89409
481999 5.89993
482999 5.9432
483999 5.94368
484999 5.94329
485999 5.90266
486999 5.90794
487999 5.87412
488999 5.87282
489999 5.89955
490999 5.8733
491999 5.91033
492999 5.94322
493999 5.92585
494999 5.86524
495999 5.83183
496999 5.93309
497999 5.94659
498999 5.95017
499999 5.96044
500999 5.94841
501999 5.94924
502999 5.94783
503999 5.93935
504999 5.92607
505999 5.93831
506999 5.92469
507999 5.92929
508999 5.91484
509999 5.92544
510999 5.96875
511999 5.96585
512999 6.00185
513999 5.99002
514999 5.98938
515999 5.93883
516999 5.96582
517999 5.8846
518999 5.87377
519999 5.91545
520999 5.92176
521999 5.91124
522999 5.89814
523999 5.92805
524999 5.9396
525999 5.91412
526999 5.87773
527999 5.84065
528999 5.91752
529999 5.90306
530999 5.87652
531999 5.9085
532999 5.9145
533999 5.92249
534999 5.90777
535999 5.89823
536999 5.99498
537999 6.02991
538999 6.06321
539999 6.05508
540999 6.037
541999 6.05456
542999 6.05433
543999 5.9959
544999 5.98889
545999 6.05778
546999 6.05171
547999 6.13979
548999 6.21907
549999 6.21407
550999 6.18249
551999 6.20478
552999 6.23112
553999 6.20387
554999 6.20519
555999 6.1653
556999 6.08709
557999 6.10349
558999 6.05895
559999 6.0745
560999 6.10351
561999 6.13831
562999 6.12793
563999 6.11939
564999 6.08671
565999 6.07857
566999 6.04287
567999 6.00813
568999 6.02609
569999 6.06453
570999 6.07311
571999 6.05842
572999 6.0786
573999 6.07357
574999 6.05722
575999 6.0619
576999 6.10677
577999 6.09623
578999 6.10774
579999 6.09043
580999 6.12178
581999 6.1396
582999 6.15447
583999 6.09666
584999 6.04874
585999 6.11094
586999 6.08125
587999 6.03638
588999 6.07152
589999 6.01758
590999 6.00818
591999 6.01225
592999 6.02273
593999 5.99032
594999 5.94406
595999 5.93716
596999 5.96007
597999 6.01186
598999 5.97995
599999 5.97604

